Relativistic Magnetized Astrophysical Plasma Outflows in Black-Hole Microquasars

Recently, microquasar jets have aroused the interest of many researchers focusing on the astrophysical plasma outflows and various jet ejections. In this work, we concentrate on the investigation of electromagnetic radiation and particle emissions from the jets of stellar black hole binary systems characterized by the hadronic content in their jets. Such emissions are reliably described within the context of the relativistic magneto-hydrodynamics. Our model calculations are based on the Fermi acceleration mechanism through which the primary particles (mainly protons) of the jet are accelerated. As a result, a small portion of thermal protons of the jet acquire relativistic energies, through shock-waves generated into the jet plasma. From the inelastic collisions of fast (non-thermal) protons with the thermal (cold) ones, secondary charged and neutral particles (pions, kaons, muons, $\eta$-particles, etc.) are created as well as electromagnetic radiation from the radio wavelength band, to X-rays and even to very high energy gamma-rays. One of our main goals is, through the appropriate solution of the transport equation and taking into account the various mechanisms that cause energy losses to the particles, to study the secondary particle concentrations within hadronic astrophysical jets. After testing our method on the Galactic MQs SS 433 and Cyg X-1, as a concrete extragalactic binary system, we examine the LMC X-1 located in the Large Magellanic Cloud, a satellite galaxy of our Milky Way Galaxy. It is worth mentioning that, for the companion O star (and its extended nebula structure) of the LMC X-1 system, new observations using spectroscopic data from VLT/UVES have been published few years ago.

==> CPion_pg_a=0.001.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: a=0.001: z=8.43e+008 cm, xi_op=1.5 degrees, a=0, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  1.460451e+007  4.481189e-001 
2.133935e+000  6.365987e-314  2.097424e-317  7.746345e+006  2.071840e+000 
3.794733e+000  6.365987e-314  2.097424e-317  4.285255e+006  5.972779e+000 
6.748096e+000  6.365987e-314  2.097424e-317  2.381716e+006  1.250174e+001 
1.200000e+001  6.365987e-314  2.097424e-317  1.313406e+006  2.110289e+001 
2.133935e+001  6.365987e-314  2.097424e-317  7.138509e+005  3.072796e+001 
3.794733e+001  6.365987e-314  2.097424e-317  3.790988e+005  4.034594e+001 
6.748096e+001  6.365987e-314  2.097424e-317  1.945226e+005  4.921194e+001 
1.200000e+002  6.365987e-314  2.097424e-317  9.534626e+004  5.692298e+001 
2.133935e+002  6.365987e-314  2.097424e-317  4.434670e+004  6.334270e+001 
3.794733e+002  6.365987e-314  2.097424e-317  1.961340e+004  6.850052e+001 
6.748096e+002  6.365987e-314  2.097424e-317  8.305833e+003  7.252345e+001 
1.200000e+003  6.365987e-314  2.097424e-317  3.367412e+003  7.551479e+001 
2.133935e+003  6.365987e-314  2.097424e-317  1.291203e+003  7.758914e+001 
3.794733e+003  6.365987e-314  2.097424e-317  4.627165e+002  7.872645e+001 
6.748096e+003  6.365987e-314  2.097424e-317  1.549960e+002  7.871484e+001 
1.200000e+004  6.365987e-314  2.097424e-317  4.879761e+001  7.707100e+001 
2.133935e+004  6.365987e-314  2.097424e-317  1.440944e+001  7.289018e+001 
3.794733e+004  6.365987e-314  2.097424e-317  3.929376e+000  6.505710e+001 
6.748096e+004  6.365987e-314  2.097424e-317  9.611122e-001  5.307855e+001 
1.200000e+005  6.365987e-314  2.097424e-317  2.023448e-001  3.818162e+001 
2.133935e+005  6.365987e-314  2.097424e-317  3.448713e-002  2.342974e+001 
3.794733e+005  6.365987e-314  2.097424e-317  4.036222e-003  1.187123e+001 
6.748096e+005  6.365987e-314  2.097424e-317  -1.582004e-005  4.707862e+000 
1.200000e+006  6.365987e-314  2.097424e-317  -1.937191e-004  1.215437e+000 
2.133935e+006  6.365987e-314  2.097424e-317  -7.467462e-005  -7.859910e-002 
3.794733e+006  6.365987e-314  2.097424e-317  -1.884786e-005  -3.774596e-001 
6.748096e+006  6.365987e-314  2.097424e-317  -2.768313e-006  -3.402022e-001 
9.990000e+006  6.365987e-314  2.097424e-317  -3.410145e-009  -2.694348e-001 


==> CPion_pg_a=100.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: a=100: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  2.174169e+008  2.530926e+004 
2.133935e+000  6.365987e-314  2.097424e-317  1.153209e+008  2.497091e+004 
3.794733e+000  6.365987e-314  2.097424e-317  6.379730e+007  2.371690e+004 
6.748096e+000  6.365987e-314  2.097424e-317  3.546117e+007  2.188140e+004 
1.200000e+001  6.365987e-314  2.097424e-317  1.955910e+007  1.970301e+004 
2.133935e+001  6.365987e-314  2.097424e-317  1.063505e+007  1.736454e+004 
3.794733e+001  6.365987e-314  2.097424e-317  5.652384e+006  1.501363e+004 
6.748096e+001  6.365987e-314  2.097424e-317  2.904385e+006  1.276634e+004 
1.200000e+002  6.365987e-314  2.097424e-317  1.426722e+006  1.070235e+004 
2.133935e+002  6.365987e-314  2.097424e-317  6.656304e+005  8.868539e+003 
3.794733e+002  6.365987e-314  2.097424e-317  2.955169e+005  7.284934e+003 
6.748096e+002  6.365987e-314  2.097424e-317  1.256622e+005  5.948891e+003 
1.200000e+003  6.365987e-314  2.097424e-317  5.113700e+004  4.842997e+003 
2.133935e+003  6.365987e-314  2.097424e-317  1.965687e+004  3.940357e+003 
3.794733e+003  6.365987e-314  2.097424e-317  7.047972e+003  3.208577e+003 
6.748096e+003  6.365987e-314  2.097424e-317  2.356149e+003  2.612930e+003 
1.200000e+004  6.365987e-314  2.097424e-317  7.379137e+002  2.117652e+003 
2.133935e+004  6.365987e-314  2.097424e-317  2.157973e+002  1.687387e+003 
3.794733e+004  6.365987e-314  2.097424e-317  5.792617e+001  1.293199e+003 
6.748096e+004  6.365987e-314  2.097424e-317  1.384500e+001  9.237324e+002 
1.200000e+005  6.365987e-314  2.097424e-317  2.830185e+000  5.931454e+002 
2.133935e+005  6.365987e-314  2.097424e-317  4.684749e-001  3.309205e+002 
3.794733e+005  6.365987e-314  2.097424e-317  5.461844e-002  1.550351e+002 
6.748096e+005  6.365987e-314  2.097424e-317  7.170767e-004  5.771020e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -2.063892e-003  1.416542e+001 
2.133935e+006  6.365987e-314  2.097424e-317  -8.091276e-004  -8.803359e-001 
3.794733e+006  6.365987e-314  2.097424e-317  -2.028705e-004  -4.098833e+000 
6.748096e+006  6.365987e-314  2.097424e-317  -2.951699e-005  -3.607023e+000 
9.990000e+006  6.365987e-314  2.097424e-317  -3.613595e-008  -2.819832e+000 


==> CPion_pg_a=1000.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=1000, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  9.108977e+007  2.576261e+004 
3.794733e+000  6.365987e-314  2.097424e-317  2.673022e+007  2.409176e+004 
1.200000e+001  6.365987e-314  2.097424e-317  8.196416e+006  1.986915e+004 
3.794733e+001  6.365987e-314  2.097424e-317  2.369923e+006  1.492183e+004 
1.200000e+002  6.365987e-314  2.097424e-317  5.990595e+005  1.038345e+004 
3.794733e+002  6.365987e-314  2.097424e-317  1.244624e+005  6.800077e+003 
1.200000e+003  6.365987e-314  2.097424e-317  2.160672e+004  4.250880e+003 
3.794733e+003  6.365987e-314  2.097424e-317  2.972801e+003  2.558017e+003 
1.200000e+004  6.365987e-314  2.097424e-317  3.071390e+002  1.462276e+003 
3.794733e+004  6.365987e-314  2.097424e-317  2.318239e+001  7.310495e+002 
1.200000e+005  6.365987e-314  2.097424e-317  1.037707e+000  2.602267e+002 
3.794733e+005  6.365987e-314  2.097424e-317  1.882577e-002  5.099471e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -3.358024e-004  3.482374e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -3.477414e-005  -7.757367e-001 
9.990000e+006  6.365987e-314  2.097424e-317  -5.713775e-009  -4.458550e-001 


==> CPion_th=150.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: theta=150o: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  2.042498e+007  2.436516e+003 
3.794733e+000  6.365987e-314  2.097424e-317  5.993527e+006  2.234418e+003 
1.200000e+001  6.365987e-314  2.097424e-317  1.837626e+006  1.852264e+003 
3.794733e+001  6.365987e-314  2.097424e-317  5.311216e+005  1.411115e+003 
1.200000e+002  6.365987e-314  2.097424e-317  1.340847e+005  1.005881e+003 
3.794733e+002  6.365987e-314  2.097424e-317  2.777735e+004  6.846873e+002 
1.200000e+003  6.365987e-314  2.097424e-317  4.807105e+003  4.551775e+002 
3.794733e+003  6.365987e-314  2.097424e-317  6.625504e+002  3.015639e+002 
1.200000e+004  6.365987e-314  2.097424e-317  6.936534e+001  1.990319e+002 
3.794733e+004  6.365987e-314  2.097424e-317  5.444839e+000  1.215455e+002 
1.200000e+005  6.365987e-314  2.097424e-317  2.659863e-001  5.575148e+001 
3.794733e+005  6.365987e-314  2.097424e-317  5.126158e-003  1.457484e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -1.950791e-004  1.332524e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -1.917007e-005  -3.863755e-001 
9.990000e+006  6.365987e-314  2.097424e-317  -3.424081e-009  -2.671693e-001 


==> CPion_th=45.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: theta=45o: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  1.423398e+008  1.668091e+004 
3.794733e+000  6.365987e-314  2.097424e-317  4.176751e+007  1.553929e+004 
1.200000e+001  6.365987e-314  2.097424e-317  1.280539e+007  1.290174e+004 
3.794733e+001  6.365987e-314  2.097424e-317  3.700756e+006  9.830499e+003 
1.200000e+002  6.365987e-314  2.097424e-317  9.341563e+005  7.007554e+003 
3.794733e+002  6.365987e-314  2.097424e-317  1.935001e+005  4.769939e+003 
1.200000e+003  6.365987e-314  2.097424e-317  3.348460e+004  3.171037e+003 
3.794733e+003  6.365987e-314  2.097424e-317  4.615043e+003  2.100872e+003 
1.200000e+004  6.365987e-314  2.097424e-317  4.831837e+002  1.386571e+003 
3.794733e+004  6.365987e-314  2.097424e-317  3.792925e+001  8.467483e+002 
1.200000e+005  6.365987e-314  2.097424e-317  1.853090e+000  3.883794e+002 
3.794733e+005  6.365987e-314  2.097424e-317  3.574870e-002  1.015188e+002 
1.200000e+006  6.365987e-314  2.097424e-317  -1.353457e-003  9.277280e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -1.330282e-004  -2.685954e+000 
9.990000e+006  6.365987e-314  2.097424e-317  -2.371309e-008  -1.850379e+000 


==> CPion_th=90.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: theta=90: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  4.717098e+007  5.595367e+003 
2.133935e+000  6.365987e-314  2.097424e-317  2.502034e+007  5.451315e+003 
3.794733e+000  6.365987e-314  2.097424e-317  1.384181e+007  5.156946e+003 
6.748096e+000  6.365987e-314  2.097424e-317  7.694004e+006  4.751843e+003 
1.200000e+001  6.365987e-314  2.097424e-317  4.243861e+006  4.277070e+003 
2.133935e+001  6.365987e-314  2.097424e-317  2.307648e+006  3.768967e+003 
3.794733e+001  6.365987e-314  2.097424e-317  1.226551e+006  3.258572e+003 
6.748096e+001  6.365987e-314  2.097424e-317  6.302848e+005  2.770784e+003 
1.200000e+002  6.365987e-314  2.097424e-317  3.096370e+005  2.322810e+003 
2.133935e+002  6.365987e-314  2.097424e-317  1.444693e+005  1.924802e+003 
3.794733e+002  6.365987e-314  2.097424e-317  6.414291e+004  1.581101e+003 
6.748096e+002  6.365987e-314  2.097424e-317  2.727654e+004  1.291130e+003 
1.200000e+003  6.365987e-314  2.097424e-317  1.110024e+004  1.051110e+003 
2.133935e+003  6.365987e-314  2.097424e-317  4.266945e+003  8.552035e+002 
3.794733e+003  6.365987e-314  2.097424e-317  1.529911e+003  6.963803e+002 
6.748096e+003  6.365987e-314  2.097424e-317  5.114452e+002  5.671033e+002 
1.200000e+004  6.365987e-314  2.097424e-317  1.601747e+002  4.596102e+002 
2.133935e+004  6.365987e-314  2.097424e-317  4.684087e+001  3.662277e+002 
3.794733e+004  6.365987e-314  2.097424e-317  1.257310e+001  2.806755e+002 
6.748096e+004  6.365987e-314  2.097424e-317  3.004996e+000  2.004893e+002 
1.200000e+005  6.365987e-314  2.097424e-317  6.142315e-001  1.287411e+002 
2.133935e+005  6.365987e-314  2.097424e-317  1.016512e-001  7.182912e+001 
3.794733e+005  6.365987e-314  2.097424e-317  1.184139e-002  3.365475e+001 
6.748096e+005  6.365987e-314  2.097424e-317  1.503325e-004  1.252976e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -4.498921e-004  3.076487e+000 
2.133935e+006  6.365987e-314  2.097424e-317  -1.762571e-004  -1.913029e-001 
3.794733e+006  6.365987e-314  2.097424e-317  -4.421287e-005  -8.916216e-001 
6.748096e+006  6.365987e-314  2.097424e-317  -6.439554e-006  -7.860989e-001 
9.990000e+006  6.365987e-314  2.097424e-317  -7.892010e-009  -6.158000e-001 


==> CPion_ub=0.2c.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: u_bulk=0.2c: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  2.933915e+008  1.400107e+004 
3.794733e+000  6.365987e-314  2.097424e-317  5.113135e+007  1.387401e+004 
1.200000e+001  6.365987e-314  2.097424e-317  1.353108e+007  1.261551e+004 
3.794733e+001  6.365987e-314  2.097424e-317  2.829048e+006  1.058124e+004 
1.200000e+002  6.365987e-314  2.097424e-317  4.381666e+005  8.212537e+003 
3.794733e+002  6.365987e-314  2.097424e-317  5.562667e+004  5.934875e+003 
1.200000e+003  6.365987e-314  2.097424e-317  6.522715e+003  4.025205e+003 
3.794733e+003  6.365987e-314  2.097424e-317  7.001641e+002  2.544923e+003 
1.200000e+004  6.365987e-314  2.097424e-317  6.474916e+001  1.403265e+003 
3.794733e+004  6.365987e-314  2.097424e-317  4.620359e+000  5.821330e+002 
1.200000e+005  6.365987e-314  2.097424e-317  1.967191e-001  1.626289e+002 
3.794733e+005  6.365987e-314  2.097424e-317  3.374450e-003  2.870998e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -8.297197e-005  2.072954e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -8.345031e-006  -5.252451e-001 
9.990000e+006  6.365987e-314  2.097424e-317  -1.446017e-009  -3.384833e-001 


==> CPion_ub=0.8c.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: u_bulk=0.8c: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  3.271353e+008  4.819091e+004 
2.133935e+000  6.365987e-314  2.097424e-317  1.793794e+008  4.747464e+004 
3.794733e+000  6.365987e-314  2.097424e-317  1.001362e+008  4.453283e+004 
6.748096e+000  6.365987e-314  2.097424e-317  5.600837e+007  4.043107e+004 
1.200000e+001  6.365987e-314  2.097424e-317  3.121236e+007  3.580000e+004 
2.133935e+001  6.365987e-314  2.097424e-317  1.727519e+007  3.105277e+004 
3.794733e+001  6.365987e-314  2.097424e-317  9.453706e+006  2.647078e+004 
6.748096e+001  6.365987e-314  2.097424e-317  5.082435e+006  2.224413e+004 
1.200000e+002  6.365987e-314  2.097424e-317  2.662849e+006  1.848205e+004 
2.133935e+002  6.365987e-314  2.097424e-317  1.349201e+006  1.522925e+004 
3.794733e+002  6.365987e-314  2.097424e-317  6.578851e+005  1.248512e+004 
6.748096e+002  6.365987e-314  2.097424e-317  3.076898e+005  1.021565e+004 
1.200000e+003  6.365987e-314  2.097424e-317  1.366777e+005  8.368830e+003 
2.133935e+003  6.365987e-314  2.097424e-317  5.652780e+004  6.883465e+003 
3.794733e+003  6.365987e-314  2.097424e-317  2.141583e+004  5.695408e+003 
6.748096e+003  6.365987e-314  2.097424e-317  7.439591e+003  4.740914e+003 
1.200000e+004  6.365987e-314  2.097424e-317  2.393928e+003  3.957989e+003 
2.133935e+004  6.365987e-314  2.097424e-317  7.156419e+002  3.284493e+003 
3.794733e+004  6.365987e-314  2.097424e-317  1.964329e+002  2.661054e+003 
6.748096e+004  6.365987e-314  2.097424e-317  4.822056e+001  2.044055e+003 
1.200000e+005  6.365987e-314  2.097424e-317  1.018223e+001  1.430530e+003 
2.133935e+005  6.365987e-314  2.097424e-317  1.743214e+000  8.721361e+002 
3.794733e+005  6.365987e-314  2.097424e-317  2.064027e-001  4.422733e+002 
6.748096e+005  6.365987e-314  2.097424e-317  3.159743e-004  1.752355e+002 
1.200000e+006  6.365987e-314  2.097424e-317  -9.362640e-003  4.499044e+001 
2.133935e+006  6.365987e-314  2.097424e-317  -3.629716e-003  -2.882917e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -9.134342e-004  -1.369491e+001 
6.748096e+006  6.365987e-314  2.097424e-317  -1.334870e-004  -1.220151e+001 
9.990000e+006  6.365987e-314  2.097424e-317  -1.638013e-007  -9.588046e+000 


==> CPion_ub=0.95c.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: u_bulk=0.95c: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  8.046056e+008  1.304836e+005 
3.794733e+000  6.365987e-314  2.097424e-317  2.511653e+008  1.228651e+005 
1.200000e+001  6.365987e-314  2.097424e-317  7.879991e+007  9.718888e+004 
3.794733e+001  6.365987e-314  2.097424e-317  2.433230e+007  7.074720e+004 
1.200000e+002  6.365987e-314  2.097424e-317  7.204167e+006  4.895803e+004 
3.794733e+002  6.365987e-314  2.097424e-317  1.957341e+006  3.307706e+004 
1.200000e+003  6.365987e-314  2.097424e-317  4.573031e+005  2.240671e+004 
3.794733e+003  6.365987e-314  2.097424e-317  7.856080e+004  1.558188e+004 
1.200000e+004  6.365987e-314  2.097424e-317  9.222630e+003  1.119762e+004 
3.794733e+004  6.365987e-314  2.097424e-317  7.798897e+002  7.932570e+003 
1.200000e+005  6.365987e-314  2.097424e-317  4.193375e+001  4.644555e+003 
3.794733e+005  6.365987e-314  2.097424e-317  8.746716e-001  1.592524e+003 
1.200000e+006  6.365987e-314  2.097424e-317  -4.500170e-002  1.744313e+002 
3.794733e+006  6.365987e-314  2.097424e-317  -4.369804e-003  -5.491445e+001 
9.990000e+006  6.365987e-314  2.097424e-317  -7.850233e-007  -3.870866e+001 


==> C_pion_pg.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097511e-317  2.174169e+005  2.530926e+001 
3.794733e+000  6.365987e-314  2.097511e-317  6.379730e+004  2.371690e+001 
1.200000e+001  6.365987e-314  2.097511e-317  1.955910e+004  1.970301e+001 
3.794733e+001  6.365987e-314  2.097511e-317  5.652384e+003  1.501363e+001 
1.200000e+002  6.365987e-314  2.097511e-317  1.426722e+003  1.070235e+001 
3.794733e+002  6.365987e-314  2.097511e-317  2.955169e+002  7.284934e+000 
1.200000e+003  6.365987e-314  2.097511e-317  5.113700e+001  4.842997e+000 
3.794733e+003  6.365987e-314  2.097511e-317  7.047972e+000  3.208577e+000 
1.200000e+004  6.365987e-314  2.097511e-317  7.379137e-001  2.117652e+000 
3.794733e+004  6.365987e-314  2.097511e-317  5.792617e-002  1.293199e+000 
1.200000e+005  6.365987e-314  2.097511e-317  2.830185e-003  5.931454e-001 
3.794733e+005  6.365987e-314  2.097511e-317  5.461844e-005  1.550351e-001 
1.200000e+006  6.365987e-314  2.097511e-317  2.063892e-006  1.416542e-002 
3.794733e+006  6.365987e-314  2.097511e-317  2.028705e-007  4.098833e-003 
9.990000e+006  6.365987e-314  2.097511e-317  3.613595e-011  2.819832e-003 


==> Celectrons_a=0.01.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=0, Ee_max=1.82e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  3.689438e+022  1.283914e+017 
1.455471e-003  2.313376e+022  4.504468e+016 
2.118396e-003  1.231199e+022  1.515674e+016 
3.083264e-003  6.137047e+021  5.000269e+015 
4.487601e-003  2.971188e+021  1.634007e+015 
6.531574e-003  1.419279e+021  5.314460e+014 
9.506517e-003  6.737228e+020  1.724016e+014 
1.383646e-002  3.188710e+020  5.583054e+013 
2.013857e-002  1.507114e+020  1.805192e+013 
2.931110e-002  7.118571e+019  5.826115e+012 
4.266146e-002  3.361286e+019  1.875680e+012 
6.209252e-002  1.586920e+019  6.017178e+011 
9.037386e-002  7.491599e+018  1.920203e+011 
1.315365e-001  3.536552e+018  6.079668e+010 
1.914476e-001  1.669471e+018  1.901896e+010 
2.786465e-001  7.880876e+017  5.838367e+009 
4.055619e-001  3.720220e+017  1.737655e+009 
5.902835e-001  1.756152e+017  4.899753e+008 
8.591406e-001  8.290015e+016  1.241705e+008 
1.250454e+000  3.913347e+016  2.387133e+007 
1.818180e+000  1.851016e+016  2.481488e+004 


==> Celectrons_a=1.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=1, Ee_max=1.82e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  1.863166e+022  6.483767e+016 
1.455471e-003  1.168255e+022  2.274757e+016 
2.118396e-003  6.217554e+021  7.654155e+015 
3.083264e-003  3.099209e+021  2.525136e+015 
4.487601e-003  1.500450e+021  8.251737e+014 
6.531574e-003  7.167360e+020  2.683802e+014 
9.506517e-003  3.402300e+020  8.706282e+013 
1.383646e-002  1.610298e+020  2.819442e+013 
2.013857e-002  7.610924e+019  9.116219e+012 
2.931110e-002  3.594878e+019  2.942188e+012 
4.266146e-002  1.697450e+019  9.472183e+011 
6.209252e-002  8.013945e+018  3.038675e+011 
9.037386e-002  3.783258e+018  9.697027e+010 
1.315365e-001  1.785959e+018  3.070232e+010 
1.914476e-001  8.430827e+017  9.604575e+009 
2.786465e-001  3.979842e+017  2.948375e+009 
4.055619e-001  1.878711e+017  8.775158e+008 
5.902835e-001  8.868569e+016  2.474375e+008 
8.591406e-001  4.186458e+016  6.270610e+007 
1.250454e+000  1.976240e+016  1.205502e+007 
1.818180e+000  9.347633e+015  1.253152e+004 


==> Celectrons_a=100.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ee_max=1.82e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  3.689438e+020  1.283914e+015 
1.455471e-003  2.313376e+020  4.504468e+014 
2.118396e-003  1.231199e+020  1.515674e+014 
3.083264e-003  6.137047e+019  5.000269e+013 
4.487601e-003  2.971188e+019  1.634007e+013 
6.531574e-003  1.419279e+019  5.314460e+012 
9.506517e-003  6.737228e+018  1.724016e+012 
1.383646e-002  3.188710e+018  5.583054e+011 
2.013857e-002  1.507114e+018  1.805192e+011 
2.931110e-002  7.118571e+017  5.826115e+010 
4.266146e-002  3.361286e+017  1.875680e+010 
6.209252e-002  1.586920e+017  6.017178e+009 
9.037386e-002  7.491599e+016  1.920203e+009 
1.315365e-001  3.536552e+016  6.079668e+008 
1.914476e-001  1.669471e+016  1.901896e+008 
2.786465e-001  7.880876e+015  5.838367e+007 
4.055619e-001  3.720220e+015  1.737655e+007 
5.902835e-001  1.756152e+015  4.899753e+006 
8.591406e-001  8.290015e+014  1.241705e+006 
1.250454e+000  3.913347e+014  2.387133e+005 
1.818180e+000  1.851016e+014  2.481488e+002 


==> Cgamma_flux.txt <==
                                                              MAGIC
101.2	        2.51366E35	6.07118E-10	6.21776E-6   
138.5782	1.36289E35	3.29176E-10	6.32147E-6
189.7621	7.38743E34	1.78427E-10	6.42508E-6
259.8508	3.9998E34	9.66062E-11	6.52309E-6   1.34E-13
355.8267	2.161E34	5.2194E-11	6.60842E-6
487.2514	1.16364E34	2.81051E-11	6.67254E-6   7.83E-12
667.2178	6.23667E33	1.50633E-11	6.70585E-6
913.6548	3.32241E33	8.02453E-12	6.6986E-6    1.50E-11
1251.113	1.75687E33	4.24332E-12	6.642E-6     
1713.212	9.21064E32	2.22462E-12	6.52947E-6   1.88E-9
2345.988	4.78255E32	1.15512E-12	6.35737E-6
3212.478	2.45731E32	5.93508E-13	6.12501E-6   7.80E-8
4399.008	1.24829E32	3.01496E-13	5.83433E-6
6023.782	6.26331E31	1.51276E-13	5.4892E-6
8248.667	3.10049E31	7.48854E-14	5.09524E-6
11295.31	1.51222E31	3.65242E-14	4.65991E-6
15467.24	7.25613E30	1.75255E-14	4.19273E-6
21180.07	3.41988E30	8.25993E-15	3.70537E-6
29002.93	1.58055E30	3.81745E-15	3.21113E-6
39715.17	7.15064E29	1.72708E-15	2.72411E-6
54383.97	3.16097E29	7.6346E-16	2.25802E-6
74470.7	        1.36247E29	3.29074E-16	1.82501E-6
101976.5	5.71187E28	1.37957E-16	1.43465E-6
139641.5	2.32156E28	5.6072E-17	1.09339E-6
191218.1	9.10876E27	2.20002E-17	8.04421E-7
261844.5	3.42946E27	8.28307E-18	5.67909E-7
358556.8	1.22863E27	2.96747E-18	3.81507E-7
490989.9	4.13804E26	9.99449E-19	2.40938E-7
672337.1	1.28719E26	3.1089E-19	1.40534E-7
920664.9	3.59981E25	8.69452E-20	7.36968E-8
1.26071E6	8.67224E24	2.09458E-20	3.32912E-8
1.72636E6	1.67296E24	4.04065E-21	1.20424E-8
2.36399E6	2.24928E23	5.43263E-22	3.03599E-9
3.23713E6	1.53804E22	3.71478E-23	3.89271E-10
4.43276E6	1.94126E20	4.68867E-25	9.21294E-12
6.069E6	        3.4042	        8.22207E-45	3.02842E-31

==> Cgammas.txt <==
 Cygnus X-1: z=1.00e+008 cm, xi_op=1.5 degrees, Ep_max=6.07e+006 GeV 
     E (GeV)       Qgamma        Igamma 
 1.012000e+002  1.821892e+014  2.513661e+035 
 1.385782e+002  9.808748e+013  1.362894e+035 
 1.897621e+002  5.271119e+013  7.387431e+034 
 2.598508e+002  2.824172e+013  3.999805e+034 
 3.558267e+002  1.506633e+013  2.160997e+034 
 4.872514e+002  7.991663e+012  1.163640e+034 
 6.672178e+002  4.208883e+012  6.236667e+033 
 9.136548e+002  2.198038e+012  3.322410e+033 
 1.251113e+003  1.137027e+012  1.756869e+033 
 1.713212e+003  5.820982e+011  9.210637e+032 
 2.345988e+003  2.947029e+011  4.782547e+032 
 3.212478e+003  1.474306e+011  2.457311e+032 
 4.399008e+003  7.280687e+010  1.248288e+032 
 6.023782e+003  3.544815e+010  6.263314e+031 
 8.248667e+003  1.699099e+010  3.100495e+031 
 1.129531e+004  8.005335e+009  1.512218e+031 
 1.546724e+004  3.701885e+009  7.256133e+030 
 2.118007e+004  1.677812e+009  3.419875e+030 
 2.900293e+004  7.443714e+008  1.580547e+030 
 3.971517e+004  3.228883e+008  7.150644e+029 
 5.438397e+004  1.367803e+008  3.160967e+029 
 7.447070e+004  5.651040e+007  1.362470e+029 
 1.019765e+005  2.273089e+007  5.711869e+028 
 1.396415e+005  8.879946e+006  2.321559e+028 
 1.912181e+005  3.356648e+006  9.108761e+027 
 2.618445e+005  1.220982e+006  3.429456e+027 
 3.585568e+005  4.239171e+005  1.228628e+027 
 4.909899e+005  1.388060e+005  4.138035e+026 
 6.723371e+005  4.210702e+004  1.287185e+026 
 9.206649e+005  1.151738e+004  3.599806e+025 
 1.260713e+006  2.720868e+003  8.672238e+024 
 1.726357e+006  5.158946e+002  1.672958e+024 
 2.363987e+006  6.830623e+001  2.249283e+023 
 3.237126e+006  4.606679e+000  1.538037e+022 
 4.432760e+006  5.740307e-002  1.941259e+020 
 6.069000e+006  9.928100e-022  3.404199e+000 


==> Cmuons.txt <==
 Cygnus X-1: z=1.00e+008 cm, xi_op=1.5 degrees, Ep_max=6.07e+006 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  5.712919e+010  1.089823e+009  1.165422e-317  6.953006e-310  5.712919e+010  1.089823e+009 
1.865195e+000  3.408157e+010  1.085441e+009  1.165422e-317  6.953006e-310  3.408157e+010  1.085441e+009 
2.899128e+000  1.968899e+010  1.078673e+009  1.165422e-317  6.953006e-310  1.968899e+010  1.078673e+009 
4.506200e+000  1.092033e+010  1.068254e+009  1.165422e-317  6.953006e-310  1.092033e+010  1.068254e+009 
7.004119e+000  5.772371e+009  1.052299e+009  1.165422e-317  6.953006e-310  5.772371e+009  1.052299e+009 
1.088671e+001  2.894859e+009  1.028069e+009  1.165422e-317  6.953006e-310  2.894859e+009  1.028069e+009 
1.692153e+001  1.376121e+009  9.917334e+008  1.165422e-317  6.953006e-310  1.376121e+009  9.917334e+008 
2.630163e+001  6.211357e+008  9.382901e+008  1.165422e-317  6.953006e-310  6.211357e+008  9.382901e+008 
4.088140e+001  2.667552e+008  8.619680e+008  1.165422e-317  6.953006e-310  2.667552e+008  8.619680e+008 
6.354317e+001  1.089711e+008  7.576978e+008  1.165422e-317  6.953006e-310  1.089711e+008  7.576978e+008 
9.876702e+001  4.213336e+007  6.242767e+008  1.165422e-317  6.953006e-310  4.213336e+007  6.242767e+008 
1.535165e+002  1.524638e+007  4.689376e+008  1.165422e-317  6.953006e-310  1.524638e+007  4.689376e+008 
2.386152e+002  5.070279e+006  3.103564e+008  1.165422e-317  6.953006e-310  5.070279e+006  3.103564e+008 
3.708866e+002  1.512772e+006  1.743828e+008  1.165422e-317  6.953006e-310  1.512772e+006  1.743828e+008 
5.764800e+002  3.946332e+005  8.058811e+007  1.165422e-317  6.953006e-310  3.946332e+005  8.058811e+007 
8.960398e+002  8.831259e+004  3.022442e+007  1.165422e-317  6.953006e-310  8.831259e+004  3.022442e+007 
1.392741e+003  1.694057e+004  9.373903e+006  1.165422e-317  6.953006e-310  1.694057e+004  9.373903e+006 
2.164778e+003  2.853628e+003  2.537586e+006  1.165422e-317  6.953006e-310  2.853628e+003  2.537586e+006 
3.364779e+003  4.384088e+002  6.389644e+005  1.165422e-317  6.953006e-310  4.384088e+002  6.389644e+005 
5.229975e+003  6.302765e+001  1.539714e+005  1.165422e-317  6.953006e-310  6.302765e+001  1.539714e+005 
8.129103e+003  8.491252e+000  3.495046e+004  1.165422e-317  6.953006e-310  8.491252e+000  3.495046e+004 
1.263530e+004  1.058553e+000  7.238410e+003  1.165422e-317  6.953006e-310  1.058553e+000  7.238410e+003 
1.963943e+004  1.202812e-001  1.322772e+003  1.165422e-317  6.953006e-310  1.202812e-001  1.322772e+003 
3.052614e+004  1.233358e-002  2.072344e+002  1.165422e-317  6.953006e-310  1.233358e-002  2.072344e+002 
4.744767e+004  1.151808e-003  2.839573e+001  1.165422e-317  6.953006e-310  1.151808e-003  2.839573e+001 
7.374932e+004  1.029172e-004  4.014755e+000  1.165422e-317  6.953006e-310  1.029172e-004  4.014755e+000 
1.146307e+005  9.356736e-006  6.898132e-001  1.165422e-317  6.953006e-310  9.356736e-006  6.898132e-001 
1.781739e+005  8.308162e-007  1.184898e-001  1.165422e-317  6.953006e-310  8.308162e-007  1.184898e-001 
2.769410e+005  6.288420e-008  1.611965e-002  1.165422e-317  6.953006e-310  6.288420e-008  1.611965e-002 
4.304575e+005  3.696940e-009  1.639968e-003  1.165422e-317  6.953006e-310  3.696940e-009  1.639968e-003 
6.690727e+005  1.643537e-010  1.264977e-004  1.165422e-317  6.953006e-310  1.643537e-010  1.264977e-004 
1.039959e+006  5.301604e-012  7.297080e-006  1.165422e-317  6.953006e-310  5.301604e-012  7.297080e-006 
1.616440e+006  1.063430e-013  2.785059e-007  1.165422e-317  6.953006e-310  1.063430e-013  2.785059e-007 
2.512480e+006  8.765312e-016  4.922749e-009  1.165422e-317  6.953006e-310  8.765312e-016  4.922749e-009 
3.905221e+006  7.665450e-019  1.236835e-011  1.165422e-317  6.953006e-310  7.665450e-019  1.236835e-011 
6.069000e+006  6.937836e-047  4.340581e-036  1.165422e-317  6.953006e-310  6.937836e-047  4.340581e-036 


==> Cneutrino_flux.txt <==
1.2	        3.31507E32	8.0068E-13	1.15298E-12
2.50276	        3.29651E32	7.96198E-13	4.98724E-12
5.21985	        3.25823E32	7.86951E-13	2.14419E-11
10.88671	3.18017E32	7.68098E-13	9.10353E-11
22.70571	3.02482E32	7.30576E-13	3.76648E-10
47.35583	2.73044E32	6.59476E-13	1.47892E-9
98.76702	2.22415E32	5.37192E-13	5.24027E-9
205.992	        1.49795E32	3.61796E-13	1.5352E-8
429.6243	7.34664E31	1.77442E-13	3.27516E-8
896.0398	2.3039E31	5.56454E-14	4.4677E-8
1868.813	4.3977E30	1.06217E-14	3.70957E-8
3897.662	5.61507E29	1.35619E-15	2.0603E-8
8129.103	5.64039E28	1.36231E-16	9.00246E-9
16954.35	4.72471E27	1.14115E-17	3.28023E-9
35360.59	3.1258E26	7.54965E-19	9.43987E-10
73749.32	1.51216E25	3.65228E-20	1.98646E-10
153814.2	5.12929E23	1.23886E-21	2.93101E-11
320800.4	1.21871E22	2.94352E-23	3.02926E-12
669072.7	1.90736E20	4.6068E-25	2.06227E-13
1.39544E6	1.43857E18	3.47455E-27	6.76584E-15
2.91038E6	1.65192E15	3.98985E-30	3.37953E-17
6.069E6	        8.25034E-12	1.99268E-56	7.3396E-43

==> Cneutrinos.txt <==
 Cygnus X-1: z=1.00e+008 cm, xi_op=1.5 degrees, Ep_max=6.07e+006 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino 
 1.200000e+000 4.402234e+010 0.000000e+000 4.402234e+010 3.315071e+032 2.093518e-317 0.000000e+000 
 2.502763e+000 4.376218e+010 0.000000e+000 4.376218e+010 3.296513e+032 2.093518e-317 0.000000e+000 
 5.219851e+000 4.322573e+010 0.000000e+000 4.322573e+010 3.258228e+032 2.093518e-317 0.000000e+000 
 1.088671e+001 4.213308e+010 0.000000e+000 4.213308e+010 3.180169e+032 2.093518e-317 0.000000e+000 
 2.270571e+001 3.996310e+010 0.000000e+000 3.996310e+010 3.024816e+032 2.093518e-317 0.000000e+000 
 4.735583e+001 3.586893e+010 0.000000e+000 3.586893e+010 2.730440e+032 2.093518e-317 0.000000e+000 
 9.876702e+001 2.888784e+010 0.000000e+000 2.888784e+010 2.224145e+032 2.093518e-317 0.000000e+000 
 2.059920e+002 1.903901e+010 0.000000e+000 1.903901e+010 1.497951e+032 2.093518e-317 0.000000e+000 
 4.296243e+002 8.989463e+009 0.000000e+000 8.989463e+009 7.346642e+031 2.093518e-317 0.000000e+000 
 8.960398e+002 2.660179e+009 0.000000e+000 2.660179e+009 2.303898e+031 2.093518e-317 0.000000e+000 
 1.868813e+003 4.722113e+008 0.000000e+000 4.722113e+008 4.397703e+030 2.093518e-317 0.000000e+000 
 3.897662e+003 5.606809e+007 0.000000e+000 5.606809e+007 5.615066e+029 2.093518e-317 0.000000e+000 
 8.129103e+003 5.287244e+006 0.000000e+000 5.287244e+006 5.640395e+028 2.093518e-317 0.000000e+000 
 1.695435e+004 4.164962e+005 0.000000e+000 4.164962e+005 4.724715e+027 2.093518e-317 0.000000e+000 
 3.536059e+004 2.554078e+004 0.000000e+000 2.554078e+004 3.125795e+026 2.093518e-317 0.000000e+000 
 7.374932e+004 1.115522e+003 0.000000e+000 1.115522e+003 1.512159e+025 2.093518e-317 0.000000e+000 
 1.538142e+005 3.330565e+001 0.000000e+000 3.330565e+001 5.129294e+023 2.093518e-317 0.000000e+000 
 3.208004e+005 6.915728e-001 0.000000e+000 6.915728e-001 1.218712e+022 2.093518e-317 0.000000e+000 
 6.690727e+005 9.608520e-003 0.000000e+000 9.608520e-003 1.907363e+020 2.093518e-317 0.000000e+000 
 1.395442e+006 6.586070e-005 0.000000e+000 6.586070e-005 1.438572e+018 2.093518e-317 0.000000e+000 
 2.910384e+006 6.998203e-008 0.000000e+000 6.998203e-008 1.651923e+015 2.093518e-317 0.000000e+000 
 6.069000e+006 3.250275e-034 0.000000e+000 3.250275e-034 8.250344e-012 2.093518e-317 0.000000e+000 


==> Cpions.txt <==
 Cygnus X-1: z=1.00e+008 cm, xi_op=1.5 degrees, Ep_max=6.07e+006 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  2.160986e+011  1.261280e+011  2.074997e-317  0.000000e+000 
2.502763e+000  6.744301e+010  7.511075e+010  2.074997e-317  0.000000e+000 
5.219851e+000  3.009126e+010  4.013546e+010  2.074997e-317  0.000000e+000 
1.088671e+001  1.336754e+010  2.035321e+010  2.074997e-317  0.000000e+000 
2.270571e+001  5.756289e+009  1.014883e+010  2.074997e-317  0.000000e+000 
4.735583e+001  2.584153e+009  5.043831e+009  2.074997e-317  0.000000e+000 
9.876702e+001  1.327265e+009  2.498471e+009  2.074997e-317  0.000000e+000 
2.059920e+002  9.319035e+008  1.227528e+009  2.074997e-317  0.000000e+000 
4.296243e+002  7.252391e+008  5.936535e+008  2.074997e-317  0.000000e+000 
8.960398e+002  2.084749e+008  2.795677e+008  2.074997e-317  0.000000e+000 
1.868813e+003  2.880244e+007  1.262487e+008  2.074997e-317  0.000000e+000 
3.897662e+003  2.886632e+006  5.348213e+007  2.074997e-317  0.000000e+000 
8.129103e+003  2.513512e+005  2.059683e+007  2.074997e-317  0.000000e+000 
1.695435e+004  1.966329e+004  6.906790e+006  2.074997e-317  0.000000e+000 
3.536059e+004  1.373035e+003  1.913352e+006  2.074997e-317  0.000000e+000 
7.374932e+004  8.451213e+001  4.168112e+005  2.074997e-317  0.000000e+000 
1.538142e+005  4.492507e+000  6.943600e+004  2.074997e-317  0.000000e+000 
3.208004e+005  1.967213e-001  8.748268e+003  2.074997e-317  0.000000e+000 
6.690727e+005  6.320611e-003  7.966321e+002  2.074997e-317  0.000000e+000 
1.395442e+006  1.108317e-004  4.307609e+001  2.074997e-317  0.000000e+000 
2.910384e+006  3.925948e-007  6.292452e-001  2.074997e-317  0.000000e+000 
6.069000e+006  1.332924e-029  2.033228e-019  2.074997e-317  0.000000e+000 


==> Cprotons.txt <==
 z=1.000000e+008 cm 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  1.451332e+018  6.122329e+015  0.000000e+000
1.901872e+000  2.416654e+018  2.688425e+015  2.289718e-026
3.014264e+000  1.290667e+018  1.539200e+015  3.023248e-026
4.777286e+000  5.709355e+017  9.093017e+014  3.114331e-026
7.571488e+000  2.367265e+017  5.027038e+014  3.104188e-026
1.200000e+001  9.576331e+016  2.538841e+014  3.086927e-026
1.901872e+001  3.836676e+016  1.170584e+014  3.077486e-026
3.014264e+001  1.531265e+016  5.011482e+013  3.078211e-026
4.777286e+001  6.102196e+015  2.047881e+013  3.089471e-026
7.571488e+001  2.430298e+015  8.193048e+012  3.111324e-026
1.200000e+002  9.676731e+014  3.255248e+012  3.143778e-026
1.901872e+002  3.852620e+014  1.290513e+012  3.186837e-026
3.014264e+002  1.533794e+014  5.109020e+011  3.240499e-026
4.777286e+002  6.106206e+013  2.019797e+011  3.304764e-026
7.571488e+002  2.430934e+013  7.972673e+010  3.379634e-026
1.200000e+003  9.677738e+012  3.141206e+010  3.465107e-026
1.901872e+003  3.852779e+012  1.234684e+010  3.561185e-026
3.014264e+003  1.533819e+012  4.837102e+009  3.667866e-026
4.777286e+003  6.106246e+011  1.885902e+009  3.785150e-026
7.571488e+003  2.430940e+011  7.299202e+008  3.913039e-026
1.200000e+004  9.677748e+010  2.793641e+008  4.051531e-026
1.901872e+004  3.852781e+010  1.051332e+008  4.200628e-026
3.014264e+004  1.533820e+010  3.860656e+007  4.360328e-026
4.777286e+004  6.106246e+009  1.370728e+007  4.530631e-026
7.571488e+004  2.430940e+009  4.661893e+006  4.711539e-026
1.200000e+005  9.677748e+008  1.507642e+006  4.903050e-026
1.901872e+005  3.852781e+008  4.620057e+005  5.105166e-026
3.014264e+005  1.533820e+008  1.342749e+005  5.317885e-026
4.777286e+005  6.106246e+007  3.715316e+004  5.541207e-026
7.571488e+005  2.430940e+007  9.825346e+003  5.775134e-026
1.200000e+006  9.677748e+006  2.484703e+003  6.019664e-026
1.901872e+006  3.852781e+006  5.963680e+002  6.274798e-026
3.014264e+006  1.533820e+006  1.324945e+002  6.540536e-026
4.777286e+006  6.106246e+005  2.529463e+001  6.816878e-026
7.571488e+006  2.430940e+005  2.986398e+000  7.103824e-026
9.999000e+006  1.393875e+005  5.363828e-004  7.282238e-026


==> Cprotons_z=3.txt <==
 Cygnus X-1: z=3.00e+008 cm, xi_op=1.5 degrees, Ep_max=6.09e+006 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  5.547962e+016  3.897725e+012  0.000000e+000
1.865371e+000  9.400771e+016  6.893111e+012  2.222404e-026
2.899673e+000  5.254627e+016  1.001463e+013  3.000947e-026
4.507471e+000  2.431062e+016  1.237044e+013  3.112459e-026
7.006753e+000  1.051957e+016  1.242228e+013  3.107260e-026
1.089183e+001  4.433495e+015  9.918577e+012  3.090079e-026
1.693108e+001  1.848580e+015  6.322150e+012  3.078942e-026
2.631894e+001  7.673915e+014  3.323747e+012  3.076909e-026
4.091215e+001  3.179845e+014  1.525108e+012  3.084499e-026
6.359694e+001  1.316644e+014  6.510069e+011  3.101800e-026
9.885989e+001  5.449994e+013  2.709046e+011  3.128829e-026
1.536753e+002  2.255629e+013  1.121358e+011  3.165587e-026
2.388845e+002  9.335040e+012  4.638302e+010  3.212076e-026
3.713400e+002  3.863271e+012  1.918141e+010  3.268294e-026
5.772390e+002  1.598785e+012  7.930897e+009  3.334243e-026
8.973039e+002  6.616428e+011  3.278580e+009  3.409922e-026
1.394837e+003  2.738144e+011  1.355101e+009  3.495331e-026
2.168240e+003  1.133153e+011  5.599898e+008  3.590470e-026
3.370476e+003  4.689440e+010  2.313720e+008  3.695339e-026
5.239322e+003  1.940677e+010  9.557897e+007  3.809938e-026
8.144398e+003  8.031294e+009  3.947588e+007  3.934268e-026
1.266027e+004  3.323669e+009  1.630076e+007  4.068328e-026
1.968008e+004  1.375466e+009  6.728953e+006  4.212117e-026
3.059220e+004  5.692227e+008  2.775839e+006  4.365637e-026
4.755482e+004  2.355670e+008  1.142947e+006  4.528888e-026
7.392280e+004  9.748699e+007  4.681143e+005  4.701868e-026
1.149112e+005  4.034399e+007  1.891960e+005  4.884578e-026
1.786266e+005  1.669595e+007  7.438558e+004  5.077019e-026
2.776707e+005  6.909448e+006  2.791074e+004  5.279189e-026
4.316323e+005  2.859404e+006  9.810474e+003  5.491090e-026
6.709619e+005  1.183335e+006  3.187647e+003  5.712721e-026
1.042994e+006  4.897112e+005  9.487570e+002  5.944082e-026
1.621308e+006  2.026620e+005  2.551071e+002  6.185174e-026
2.520284e+006  8.386958e+004  5.946794e+001  6.435995e-026
3.917720e+006  3.470857e+004  1.025527e+001  6.696547e-026
6.089000e+006  1.436850e+004  1.311164e-003  6.966726e-026


==> Cprotons_z=4.5.txt <==
 Cygnus X-1: z=4.50e+008 cm, xi_op=1.5 degrees, Ep_max=6.09e+006 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  1.643841e+016  1.313374e-003  0.000000e+000
1.865371e+000  2.785414e+016  2.179747e+000  2.222404e-026
2.899673e+000  1.556927e+016  9.693551e+002  3.000947e-026
4.507471e+000  7.203147e+015  1.786139e+005  3.112459e-026
7.006753e+000  3.116908e+015  1.314717e+007  3.107260e-026
1.089183e+001  1.313628e+015  3.587405e+008  3.090079e-026
1.693108e+001  5.477275e+014  3.620501e+009  3.078942e-026
2.631894e+001  2.273752e+014  1.471334e+010  3.076909e-026
4.091215e+001  9.421762e+013  2.786902e+010  3.084499e-026
6.359694e+001  3.901168e+013  2.910650e+010  3.101800e-026
9.885989e+001  1.614813e+013  1.967487e+010  3.128829e-026
1.536753e+002  6.683345e+012  9.969419e+009  3.165587e-026
2.388845e+002  2.765938e+012  4.350719e+009  3.212076e-026
3.713400e+002  1.144673e+012  1.812560e+009  3.268294e-026
5.772390e+002  4.737142e+011  7.502580e+008  3.334243e-026
8.973039e+002  1.960423e+011  3.104447e+008  3.409922e-026
1.394837e+003  8.113019e+010  1.284532e+008  3.495331e-026
2.168240e+003  3.357492e+010  5.314890e+007  3.590470e-026
3.370476e+003  1.389464e+010  2.199038e+007  3.695339e-026
5.239322e+003  5.750154e+009  9.098297e+006  3.809938e-026
8.144398e+003  2.379643e+009  3.764234e+006  3.934268e-026
1.266027e+004  9.847908e+008  1.557335e+006  4.068328e-026
1.968008e+004  4.075456e+008  6.442828e+005  4.212117e-026
3.059220e+004  1.686586e+008  2.665384e+005  4.365637e-026
4.755482e+004  6.979763e+007  1.102634e+005  4.528888e-026
7.392280e+004  2.888503e+007  4.561330e+004  4.701868e-026
1.149112e+005  1.195378e+007  1.886857e+004  4.884578e-026
1.786266e+005  4.946948e+006  7.804995e+003  5.077019e-026
2.776707e+005  2.047244e+006  3.228396e+003  5.279189e-026
4.316323e+005  8.472309e+005  1.334932e+003  5.491090e-026
6.709619e+005  3.506178e+005  5.498381e+002  5.712721e-026
1.042994e+006  1.450996e+005  2.211002e+002  5.944082e-026
1.621308e+006  6.004799e+004  8.221345e+001  6.185174e-026
2.520284e+006  2.485025e+004  2.579933e+001  6.435995e-026
3.917720e+006  1.028402e+004  5.657345e+000  6.696547e-026
6.089000e+006  4.257334e+003  8.644605e-004  6.966726e-026


==> Ct_muon.txt <==
 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=6.09e+006 GeV 
    E (GeV)       anttsyn         anttIC         anttad       anttmuon 
1.200000e+000  2.689218e-001  8.720720e-007  1.423061e+001  4.004677e+004 
2.503155e+000  5.609609e-001  1.477545e-006  1.423061e+001  1.920285e+004 
5.221487e+000  1.170143e+000  2.485961e-006  1.423061e+001  9.210383e+003 
1.089183e+001  2.440875e+000  4.185028e-006  1.423061e+001  4.420042e+003 
2.271994e+001  5.091573e+000  7.097299e-006  1.423061e+001  2.123577e+003 
4.739294e+001  1.062083e+001  1.217728e-005  1.423061e+001  1.022662e+003 
9.885989e+001  2.215465e+001  2.119286e-005  1.423061e+001  4.948896e+002 
2.062180e+002  4.621377e+001  3.745943e-005  1.423061e+001  2.418779e+002 
4.301630e+002  9.640019e+001  6.720633e-005  1.423061e+001  1.205854e+002 
8.973039e+002  2.010872e+002  1.221577e-004  1.423061e+001  6.243837e+001 
1.871742e+003  4.194603e+002  2.244037e-004  1.423061e+001  3.456297e+001 
3.904384e+003  8.749784e+002  4.152282e-004  1.423061e+001  2.119964e+001 
8.144398e+003  1.825172e+003  7.722461e-004  1.423061e+001  1.479333e+001 
1.698891e+004  3.807240e+003  1.439310e-003  1.423061e+001  1.172218e+001 
3.543822e+004  7.941760e+003  2.678299e-003  1.423061e+001  1.024988e+001 
7.392280e+004  1.656621e+004  4.960207e-003  1.423061e+001  9.544071e+000 
1.542002e+005  3.455650e+004  9.110484e-003  1.423061e+001  9.205708e+000 
3.216558e+005  7.208356e+004  1.653067e-002  1.423061e+001  9.043499e+000 
6.709619e+005  1.503636e+005  2.947513e-002  1.423061e+001  8.965737e+000 
1.399601e+006  3.136528e+005  5.126974e-002  1.423061e+001  8.928458e+000 
2.919516e+006  6.542680e+005  8.602831e-002  1.423061e+001  8.910587e+000 
6.083910e+006  1.363414e+006  1.364722e-001  1.423061e+001  8.902027e+000 


==> Ct_pion.txt <==
 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=6.09e+006 GeV 
   E (GeV)        anttsyn     antpionproton      anttad        anttpion       anttpi_g 
1.200000e+000  8.844715e-002  0.000000e+000  1.423061e+001  4.474368e+006  2.985917e-004 
2.503155e+000  1.844974e-001  8.871649e-001  1.423061e+001  2.144994e+006  6.053651e-004 
5.221487e+000  3.848547e-001  9.623193e-001  1.423061e+001  1.028304e+006  1.158833e-003 
1.089183e+001  8.027925e-001  9.546264e-001  1.423061e+001  4.929686e+005  2.114206e-003 
2.271994e+001  1.674595e+000  9.504396e-001  1.423061e+001  2.363313e+005  3.705443e-003 
4.739294e+001  3.493142e+000  9.543502e-001  1.423061e+001  1.133007e+005  6.294946e-003 
9.885989e+001  7.286563e+000  9.665974e-001  1.423061e+001  5.432041e+004  1.046000e-002 
2.062180e+002  1.519950e+001  9.871937e-001  1.423061e+001  2.604557e+004  1.713494e-002 
4.301630e+002  3.170558e+001  1.016140e+000  1.423061e+001  1.249075e+004  2.787826e-002 
8.973039e+002  6.613665e+001  1.053436e+000  1.423061e+001  5.992631e+003  4.537742e-002 
1.871742e+003  1.379586e+002  1.099082e+000  1.423061e+001  2.877468e+003  7.443063e-002 
3.904384e+003  2.877764e+002  1.153078e+000  1.423061e+001  1.384074e+003  1.238556e-001 
8.144398e+003  6.002907e+002  1.215424e+000  1.423061e+001  6.681486e+002  2.103188e-001 
1.698891e+004  1.252184e+003  1.286119e+000  1.423061e+001  3.249374e+002  3.650010e-001 
3.543822e+004  2.612008e+003  1.365165e+000  1.423061e+001  1.604037e+002  6.506141e-001 
7.392280e+004  5.448551e+003  1.452560e+000  1.423061e+001  8.152707e+001  1.194334e+000 
1.542002e+005  1.136547e+004  1.548306e+000  1.423061e+001  4.371400e+001  2.251715e+000 
3.216558e+005  2.370795e+004  1.652401e+000  1.423061e+001  2.558660e+001  4.347185e+000 
6.709619e+005  4.945389e+004  1.764846e+000  1.423061e+001  1.689642e+001  8.554973e+000 
1.399601e+006  1.031590e+005  1.885641e+000  1.423061e+001  1.273039e+001  1.709436e+001 
2.919516e+006  2.151857e+005  2.014786e+000  1.423061e+001  1.073321e+001  3.453417e+001 
6.083910e+006  4.484204e+005  2.152088e+000  1.423061e+001  9.776659e+000  7.020823e+001 


==> Ct_proton.txt <==
 Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=100, Ep_max=6.09e+006 GeV 
    E (GeV)      anttsyn        antt_pp         anttad         anttpg 
1.200000e+000  4.331200e-005  0.000000e+000  1.423061e+001  3.267730e-005 
2.503155e+000  9.034720e-005  1.330747e+000  1.423061e+001  8.325072e-005 
5.221487e+000  1.884609e-004  1.443479e+000  1.423061e+001  1.904116e-004 
1.089183e+001  3.931223e-004  1.431940e+000  1.423061e+001  4.016111e-004 
2.271994e+001  8.200383e-004  1.425659e+000  1.423061e+001  7.943515e-004 
4.739294e+001  1.710569e-003  1.431525e+000  1.423061e+001  1.489518e-003 
9.885989e+001  3.568183e-003  1.449896e+000  1.423061e+001  2.670715e-003 
2.062180e+002  7.443095e-003  1.480791e+000  1.423061e+001  4.616202e-003 
4.301630e+002  1.552602e-002  1.524210e+000  1.423061e+001  7.763669e-003 
8.973039e+002  3.238669e-002  1.580154e+000  1.423061e+001  1.281371e-002 
1.871742e+003  6.755741e-002  1.648623e+000  1.423061e+001  2.091413e-002 
3.904384e+003  1.409222e-001  1.729617e+000  1.423061e+001  3.400295e-002 
8.144398e+003  2.939584e-001  1.823136e+000  1.423061e+001  5.547324e-002 
1.698891e+004  6.131863e-001  1.929179e+000  1.423061e+001  9.145520e-002 
3.543822e+004  1.279084e+000  2.047747e+000  1.423061e+001  1.533622e-001 
7.392280e+004  2.668120e+000  2.178841e+000  1.423061e+001  2.626756e-001 
1.542002e+005  5.565598e+000  2.322459e+000  1.423061e+001  4.606139e-001 
3.216558e+005  1.160963e+001  2.478601e+000  1.423061e+001  8.310642e-001 
6.709619e+005  2.421725e+001  2.647269e+000  1.423061e+001  1.542554e+000 
1.399601e+006  5.051627e+001  2.828461e+000  1.423061e+001  2.938484e+000 
2.919516e+006  1.053750e+002  3.022179e+000  1.423061e+001  5.720502e+000 
6.083910e+006  2.195886e+002  3.228132e+000  1.423061e+001  1.132308e+001 


==> Cygnus_xi_t_proton.txt <==
Cygnus X-1: z=8.43e+008 cm, a=1000, Ep_max=1.00e+007 GeV 
    E (GeV)   tpg xi=2.0 degrees  tpg xi=6.0 degrees   tpg xi=10.0 degrees
1.200000e+000    2.892520e-005        2.900697e-006       6.698090e-007 
2.585322e+000    6.860386e-005        7.316348e-006       1.855550e-006 
5.569907e+000    1.488982e-004        1.589623e-005       4.240753e-006 
1.200000e+001    3.013680e-004        3.111200e-005       8.520549e-006 
2.585322e+001    5.759899e-004        5.648586e-005       1.566261e-005 
5.569907e+001    1.048976e-003        9.710020e-005       2.705284e-005 
1.200000e+002    1.834118e-003        1.605014e-004       4.478561e-005 
2.585322e+002    3.098241e-003        2.581523e-004       7.221233e-005 
5.569907e+002    5.087051e-003        4.077774e-004       1.148819e-004 
1.200000e+003    8.162966e-003        6.373756e-004       1.821782e-004 
2.585322e+003    1.286706e-002        9.925168e-004       2.905437e-004 
5.569907e+003    2.001775e-002        1.549473e-003       4.697939e-004 
1.200000e+004    3.087802e-002        2.440825e-003       7.759305e-004 
2.585322e+004    4.742862e-002        3.905464e-003       1.317582e-003 
5.569907e+004    7.286981e-002        6.389840e-003       2.310961e-003 
1.200000e+005    1.125188e-001        1.075372e-002       4.196519e-003 
2.585322e+005    1.755122e-001        1.870427e-002       7.883195e-003 
5.569907e+005    2.781375e-001        3.370125e-002       1.527726e-002 
1.200000e+006    4.504998e-001        6.287416e-002       3.039877e-002 
2.585322e+006    7.501175e-001        1.211132e-001       6.179149e-002 
5.569907e+006    1.289932e+000        2.398424e-001       1.276605e-001 
9.990000e+006    1.995115e+000        4.095910e-001       2.236783e-001



==> Cygnus_z_t_proton.txt <==
Cygnus X-1: z=8.43e+008 cm, xi_op=1.5 degrees, a=1000, Ep_max=1.00e+007 GeV 
    E (GeV)     tpg z=8.43e+008 cm   tpg z=1.68e+009 cm      tpg z=3.35e+009 cm 
1.200000e+000    4.560727e-005        8.016152e-006           7.835073e-007 
2.585322e+000    1.075472e-004        1.953111e-005           1.825994e-006
5.569907e+000    2.350890e-004        4.268175e-005           3.664765e-006
1.200000e+001    4.833885e-004        8.581133e-005           6.646649e-006
2.585322e+001    9.437433e-004        1.614198e-004           1.124659e-005
5.569907e+001    1.760640e-003        2.877428e-004           1.815944e-005 
1.200000e+002    3.155124e-003        4.910798e-004           2.845930e-005 
2.585322e+002    5.456480e-003        8.095097e-004           4.385150e-005 
5.569907e+002    9.151918e-003        1.298734e-003           6.709168e-005 
1.200000e+003    1.495643e-002        2.041942e-003           1.027467e-004 
2.585322e+003    2.392941e-002        3.164762e-003           1.586546e-004 
5.569907e+003    3.765282e-002        4.861209e-003           2.487197e-004 
1.200000e+004    5.852519e-002        7.436787e-003           3.985690e-004 
2.585322e+004    9.023058e-002        1.138519e-002           6.570283e-004 
5.569907e+004    1.385752e-001        1.752652e-002           1.120030e-003 
1.200000e+005    2.128908e-001        2.727528e-002           1.980173e-003 
2.585322e+005    3.286707e-001        4.315237e-002           3.632807e-003 
5.569907e+005    5.124960e-001        6.982007e-002           6.899930e-003 
1.200000e+006    8.116876e-001        1.161955e-001           1.350749e-002 
2.585322e+006    1.313364e+000        1.998428e-001           2.710936e-002 
5.569907e+006    2.183702e+000        3.561001e-001           5.549217e-002 
9.990000e+006    3.284389e+000        5.661337e-001           9.668559e-002


==> Gamma_det.txt <==
                CTA        MAGIC        HESS

207.919	       9.0E-11	   1.0E-9      5.0E-10 
427.1771       4.0E-11	   6.0E-10     2.0E-10
1013.595       2.0E-11	   4.0E-10     1.6E-10	
3207.794       4.0E-11	   4.3E-10     2.4E-10
7611.371       5.5E-11	   6.0E-10     4.0E-10
42852.47       1.6E-10	
101679.2       3.0E-10


==> LMC_xi_t_proton.txt <==
LMC X-1: z=3.10e+008 cm, a=1000, Ep_max=1.00e+007 GeV 
    E (GeV)  tpg xi=2.0 degrees   tpg xi=6.0 degrees  tpg xi=10.0 degrees
1.200000e+000   3.043660e-004       3.080905e-005       7.555819e-006 
2.585322e+000   6.693582e-004       6.865835e-005       1.788510e-005 
5.569907e+000   1.369372e-003       1.370216e-004       3.689172e-005 
1.200000e+001   2.641386e-003       2.526728e-004       6.921146e-005 
2.585322e+001   4.850264e-003       4.398686e-004       1.214775e-004 
5.569907e+001   8.544723e-003       7.345901e-004       2.036189e-004 
1.200000e+002   1.453410e-002       1.191343e-003       3.314165e-004 
2.585322e+002   2.401210e-002       1.894292e-003       5.308853e-004 
5.569907e+002   3.874244e-002       2.975705e-003       8.458786e-004 
1.200000e+003   6.135085e-002       4.650047e-003       1.352785e-003 
2.585322e+003   9.579990e-002       7.274355e-003       2.189546e-003 
5.569907e+003   1.481771e-001       1.146612e-002       3.613955e-003 
1.200000e+004   2.279905e-001       1.833211e-002       6.124110e-003 
2.585322e+004   3.504988e-001       2.993076e-002       1.070839e-002 
5.569907e+004   5.409207e-001       5.021079e-002       1.937546e-002 
1.200000e+005   8.422697e-001       8.698107e-002       3.626260e-002 
2.585322e+005   1.330699e+000       1.560331e-001       7.003300e-002 
5.569907e+005   2.146009e+000       2.898243e-001       1.389478e-001 
1.200000e+006   3.553753e+000       5.560712e-001       2.817576e-001 
2.585322e+006   6.072059e+000       1.097345e+000       5.810136e-001 
5.569907e+006   1.073830e+001       2.215315e+000       1.213507e+000 
9.990000e+006   1.696135e+001       3.826750e+000       2.138431e+000



==> LMC_z_t_proton.txt <==
LMC X-1: xi_op=3.0 degrees, a=1000, Ep_max=1.00e+007 GeV 
    E (GeV)   tpg z=3.10e+008 cm    tpg z=6.19e+008 cm     tpg z=1.24e+009 cm
1.200000e+000    1.456950e-004         2.132544e-005          1.521134e-006 
2.585322e+000    3.183129e-004         4.791657e-005          3.360001e-006 
5.569907e+000    6.386047e-004         9.616892e-005          6.454699e-006 
1.200000e+001    1.199325e-003         1.778589e-004          1.132595e-005 
2.585322e+001    2.138340e-003         3.097397e-004          1.872480e-005 
5.569907e+001    3.658490e-003         5.162400e-004          2.982737e-005 
1.200000e+002    6.058887e-003         8.337695e-004          4.665854e-005 
2.585322e+002    9.781377e-003         1.317699e-003          7.284540e-005 
5.569907e+002    1.549033e-002         2.053592e-003          1.149771e-004 
1.200000e+003    2.419336e-002         3.177413e-003          1.852945e-004 
2.585322e+003    3.745371e-002         4.909986e-003          3.072656e-004 
5.569907e+003    5.774769e-002         7.622740e-003          5.270928e-004 
1.200000e+004    8.911573e-002         1.196191e-002          9.379820e-004 
2.585322e+004    1.383416e-001         1.909495e-002          1.731423e-003 
5.569907e+004    2.172718e-001         3.120226e-002          3.306731e-003 
1.200000e+005    3.473088e-001         5.249950e-002          6.502979e-003 
2.585322e+005    5.685188e-001         9.135420e-002          1.310013e-002 
5.569907e+005    9.584016e-001         1.647236e-001          2.689128e-002 
1.200000e+006    1.670902e+000         3.076101e-001          5.597382e-002 
2.585322e+006    3.018103e+000         5.931453e-001          1.176989e-001 
5.569907e+006    5.642484e+000         1.175210e+000          2.493186e-001 
9.990000e+006    9.277499e+000         2.007088e+000          4.429052e-001



==> LPion_pg_a=0.001.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: a=0.001: z=3.10e+008 cm, xi_op=3.0 degrees, a=0, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  5.068529e+007  3.295143e+000 
2.133935e+000  6.365987e-314  2.097424e-317  2.832750e+007  1.680760e+001 
3.794733e+000  6.365987e-314  2.097424e-317  1.590400e+007  5.099322e+001 
6.748096e+000  6.365987e-314  2.097424e-317  8.934672e+006  1.100800e+002 
1.200000e+001  6.365987e-314  2.097424e-317  5.015798e+006  1.896123e+002 
2.133935e+001  6.365987e-314  2.097424e-317  2.811701e+006  2.799885e+002 
3.794733e+001  6.365987e-314  2.097424e-317  1.572085e+006  3.713760e+002 
6.748096e+001  6.365987e-314  2.097424e-317  8.750308e+005  4.564616e+002 
1.200000e+002  6.365987e-314  2.097424e-317  4.832811e+005  5.311406e+002 
2.133935e+002  6.365987e-314  2.097424e-317  2.634358e+005  5.938839e+002 
3.794733e+002  6.365987e-314  2.097424e-317  1.404869e+005  6.448213e+002 
6.748096e+002  6.365987e-314  2.097424e-317  7.225034e+004  6.849585e+002 
1.200000e+003  6.365987e-314  2.097424e-317  3.505221e+004  7.152385e+002 
2.133935e+003  6.365987e-314  2.097424e-317  1.562620e+004  7.366563e+002 
3.794733e+003  6.365987e-314  2.097424e-317  6.292649e+003  7.492726e+002 
6.748096e+003  6.365987e-314  2.097424e-317  2.294721e+003  7.517442e+002 
1.200000e+004  6.365987e-314  2.097424e-317  7.684106e+002  7.411897e+002 
2.133935e+004  6.365987e-314  2.097424e-317  2.384822e+002  7.118612e+002 
3.794733e+004  6.365987e-314  2.097424e-317  6.831479e+001  6.552777e+002 
6.748096e+004  6.365987e-314  2.097424e-317  1.770825e+001  5.631375e+002 
1.200000e+005  6.365987e-314  2.097424e-317  3.999820e+000  4.348279e+002 
2.133935e+005  6.365987e-314  2.097424e-317  7.308131e-001  2.878207e+002 
3.794733e+005  6.365987e-314  2.097424e-317  8.460444e-002  1.551801e+002 
6.748096e+005  6.365987e-314  2.097424e-317  -5.964462e-003  6.392721e+001 
1.200000e+006  6.365987e-314  2.097424e-317  -7.434847e-003  1.677535e+001 
2.133935e+006  6.365987e-314  2.097424e-317  -2.788281e-003  -1.088334e+000 
3.794733e+006  6.365987e-314  2.097424e-317  -7.107173e-004  -5.213649e+000 
6.748096e+006  6.365987e-314  2.097424e-317  -1.055879e-004  -4.676887e+000 
9.990000e+006  6.365987e-314  2.097424e-317  -1.308550e-007  -3.689195e+000 


==> LPion_pg_a=100.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: a=100: z=3.10e+008 cm, xi_op=3.0 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  5.475913e+008  1.303973e+005 
2.133935e+000  6.365987e-314  2.097424e-317  3.060494e+008  1.223556e+005 
3.794733e+000  6.365987e-314  2.097424e-317  1.718351e+008  1.093012e+005 
6.748096e+000  6.365987e-314  2.097424e-317  9.654680e+007  9.480371e+004 
1.200000e+001  6.365987e-314  2.097424e-317  5.421502e+007  8.062577e+004 
2.133935e+001  6.365987e-314  2.097424e-317  3.040885e+007  6.763368e+004 
3.794733e+001  6.365987e-314  2.097424e-317  1.702169e+007  5.621327e+004 
6.748096e+001  6.365987e-314  2.097424e-317  9.494651e+006  4.647901e+004 
1.200000e+002  6.365987e-314  2.097424e-317  5.263873e+006  3.837600e+004 
2.133935e+002  6.365987e-314  2.097424e-317  2.887538e+006  3.175558e+004 
3.794733e+002  6.365987e-314  2.097424e-317  1.554850e+006  2.642861e+004 
6.748096e+002  6.365987e-314  2.097424e-317  8.102728e+005  2.219141e+004 
1.200000e+003  6.365987e-314  2.097424e-317  3.993052e+005  1.884620e+004 
2.133935e+003  6.365987e-314  2.097424e-317  1.808278e+005  1.621284e+004 
3.794733e+003  6.365987e-314  2.097424e-317  7.378180e+004  1.412618e+004 
6.748096e+003  6.365987e-314  2.097424e-317  2.715046e+004  1.243400e+004 
1.200000e+004  6.365987e-314  2.097424e-317  9.135294e+003  1.099330e+004 
2.133935e+004  6.365987e-314  2.097424e-317  2.837694e+003  9.656033e+003 
3.794733e+004  6.365987e-314  2.097424e-317  8.106443e+002  8.270538e+003 
6.748096e+004  6.365987e-314  2.097424e-317  2.088770e+002  6.711305e+003 
1.200000e+005  6.365987e-314  2.097424e-317  4.679916e+001  4.953625e+003 
2.133935e+005  6.365987e-314  2.097424e-317  8.493286e+000  3.165712e+003 
3.794733e+005  6.365987e-314  2.097424e-317  9.926477e-001  1.661116e+003 
6.748096e+005  6.365987e-314  2.097424e-317  -5.655909e-002  6.702171e+002 
1.200000e+006  6.365987e-314  2.097424e-317  -7.963817e-002  1.731043e+002 
2.133935e+006  6.365987e-314  2.097424e-317  -2.998850e-002  -1.109591e+001 
3.794733e+006  6.365987e-314  2.097424e-317  -7.628553e-003  -5.267253e+001 
6.748096e+006  6.365987e-314  2.097424e-317  -1.129936e-003  -4.692633e+001 
9.990000e+006  6.365987e-314  2.097424e-317  -1.397312e-006  -3.688059e+001 


==> LPion_pg_a=1000.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=1000, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097424e-317  1.205687e+008  1.327242e+005 
3.794733e+000  6.365987e-314  2.097424e-317  3.783546e+007  1.108175e+005 
1.200000e+001  6.365987e-314  2.097424e-317  1.193813e+007  8.037631e+004 
3.794733e+001  6.365987e-314  2.097424e-317  3.748954e+006  5.388674e+004 
1.200000e+002  6.365987e-314  2.097424e-317  1.160025e+006  3.428922e+004 
3.794733e+002  6.365987e-314  2.097424e-317  3.430740e+005  2.110277e+004 
1.200000e+003  6.365987e-314  2.097424e-317  8.819115e+004  1.274958e+004 
3.794733e+003  6.365987e-314  2.097424e-317  1.624586e+004  7.637948e+003 
1.200000e+004  6.365987e-314  2.097424e-317  1.985709e+003  4.521197e+003 
3.794733e+004  6.365987e-314  2.097424e-317  1.703095e+002  2.522445e+003 
1.200000e+005  6.365987e-314  2.097424e-317  9.198424e+000  1.129657e+003 
3.794733e+005  6.365987e-314  2.097424e-317  1.966751e-001  2.945011e+002 
1.200000e+006  6.365987e-314  2.097424e-317  -9.536036e-003  2.525303e+001 
3.794733e+006  6.365987e-314  2.097424e-317  -9.290346e-004  -6.701116e+000 
9.990000e+006  6.365987e-314  2.097424e-317  -1.646792e-007  -4.344010e+000 


==> L_pion_pg.txt <==
[np0=10, np1=10, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  6.365987e-314  2.097511e-317  5.475913e+005  1.303973e+002 
3.794733e+000  6.365987e-314  2.097511e-317  1.718351e+005  1.093012e+002 
1.200000e+001  6.365987e-314  2.097511e-317  5.421502e+004  8.062577e+001 
3.794733e+001  6.365987e-314  2.097511e-317  1.702169e+004  5.621327e+001 
1.200000e+002  6.365987e-314  2.097511e-317  5.263873e+003  3.837600e+001 
3.794733e+002  6.365987e-314  2.097511e-317  1.554850e+003  2.642861e+001 
1.200000e+003  6.365987e-314  2.097511e-317  3.993052e+002  1.884620e+001 
3.794733e+003  6.365987e-314  2.097511e-317  7.378180e+001  1.412618e+001 
1.200000e+004  6.365987e-314  2.097511e-317  9.135294e+000  1.099330e+001 
3.794733e+004  6.365987e-314  2.097511e-317  8.106443e-001  8.270538e+000 
1.200000e+005  6.365987e-314  2.097511e-317  4.679916e-002  4.953625e+000 
3.794733e+005  6.365987e-314  2.097511e-317  9.926477e-004  1.661116e+000 
1.200000e+006  6.365987e-314  2.097511e-317  7.963817e-005  1.731043e-001 
3.794733e+006  6.365987e-314  2.097511e-317  7.628553e-006  5.267253e-002 
9.990000e+006  6.365987e-314  2.097511e-317  1.397312e-009  3.688059e-002 


==> Lelectrons_a=0.01.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=0, Ee_max=3.10e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  1.027235e+023  7.429959e+017 
1.494748e-003  1.006131e+023  2.659250e+017 
2.234273e-003  6.035948e+022  8.674374e+016 
3.339675e-003  3.064705e+022  2.702187e+016 
4.991974e-003  1.450403e+022  8.235401e+015 
7.461745e-003  6.655110e+021  2.484304e+015 
1.115343e-002  3.011939e+021  7.457409e+014 
1.667157e-002  1.354780e+021  2.232691e+014 
2.491981e-002  6.077132e+020  6.672446e+013 
3.724884e-002  2.722669e+020  1.990590e+013 
5.567764e-002  1.219136e+020  5.925458e+012 
8.322407e-002  5.457610e+019  1.758327e+012 
1.243990e-001  2.442897e+019  5.193261e+011 
1.859453e-001  1.093418e+019  1.522876e+011 
2.779414e-001  4.893931e+018  4.416018e+010 
4.154524e-001  2.190409e+018  1.257914e+010 
6.209968e-001  9.803712e+017  3.478208e+009 
9.282339e-001  4.387884e+017  9.124050e+008 
1.387476e+000  1.963899e+017  2.154305e+008 
2.073928e+000  8.789885e+016  3.864954e+007 
3.096900e+000  3.941995e+016  3.506932e+004 


==> Lelectrons_a=1.txt <==
[np0=100, np1=1000, np2=10, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=1, Ee_max=3.10e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  5.187539e+022  3.751868e+017 
1.494748e-003  5.080961e+022  1.342851e+017 
2.234273e-003  3.048154e+022  4.380474e+016 
3.339675e-003  1.547676e+022  1.364617e+016 
4.991974e-003  7.324536e+021  4.158988e+015 
7.461745e-003  3.360831e+021  1.254618e+015 
1.115343e-002  1.521029e+021  3.766140e+014 
1.667157e-002  6.841640e+020  1.127555e+014 
2.491981e-002  3.068952e+020  3.369727e+013 
3.724884e-002  1.374948e+020  1.005291e+013 
5.567764e-002  6.156636e+019  2.992485e+012 
8.322407e-002  2.756093e+019  8.879936e+011 
1.243990e-001  1.233663e+019  2.622713e+011 
1.859453e-001  5.521762e+018  7.690873e+010 
2.779414e-001  2.471435e+018  2.230193e+010 
4.154524e-001  1.106156e+018  6.352500e+009 
6.209968e-001  4.950875e+017  1.756495e+009 
9.282339e-001  2.215881e+017  4.607645e+008 
1.387476e+000  9.917692e+016  1.087924e+008 
2.073928e+000  4.438892e+016  1.951802e+007 
3.096900e+000  1.990708e+016  1.771001e+004 


==> Lelectrons_a=100.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=100, Ee_max=3.10e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  1.027235e+021  7.429959e+015 
1.494748e-003  1.006131e+021  2.659250e+015 
2.234273e-003  6.035948e+020  8.674374e+014 
3.339675e-003  3.064705e+020  2.702187e+014 
4.991974e-003  1.450403e+020  8.235401e+013 
7.461745e-003  6.655110e+019  2.484304e+013 
1.115343e-002  3.011939e+019  7.457409e+012 
1.667157e-002  1.354780e+019  2.232691e+012 
2.491981e-002  6.077132e+018  6.672446e+011 
3.724884e-002  2.722669e+018  1.990590e+011 
5.567764e-002  1.219136e+018  5.925458e+010 
8.322407e-002  5.457610e+017  1.758327e+010 
1.243990e-001  2.442897e+017  5.193261e+009 
1.859453e-001  1.093418e+017  1.522876e+009 
2.779414e-001  4.893931e+016  4.416018e+008 
4.154524e-001  2.190409e+016  1.257914e+008 
6.209968e-001  9.803712e+015  3.478208e+007 
9.282339e-001  4.387884e+015  9.124050e+006 
1.387476e+000  1.963899e+015  2.154305e+006 
2.073928e+000  8.789885e+014  3.864954e+005 
3.096900e+000  3.941995e+014  3.506932e+002 


==> Lelectrons_a=50.txt <==
[np0=100, np1=10, np2=100, np3=10, np41=10, np51=10, np6=10, np7=10] 

 LMC X-1: z=3.10e+008 cm, xi_op=3.0 degrees, a=50, Ee_max=3.10e+000 GeV 
   E (GeV)       Qelectron      Nelectron        
1.000000e-003  2.034329e+021  1.471423e+016 
1.494748e-003  1.992534e+021  5.266359e+015 
2.234273e-003  1.195354e+021  1.717866e+015 
3.339675e-003  6.069317e+020  5.351389e+014 
4.991974e-003  2.872367e+020  1.630932e+014 
7.461745e-003  1.317973e+020  4.919895e+013 
1.115343e-002  5.964820e+019  1.476859e+013 
1.667157e-002  2.682996e+019  4.421604e+012 
2.491981e-002  1.203510e+019  1.321406e+012 
3.724884e-002  5.391952e+018  3.942148e+011 
5.567764e-002  2.414367e+018  1.173473e+011 
8.322407e-002  1.080821e+018  3.482176e+010 
1.243990e-001  4.837893e+017  1.028469e+010 
1.859453e-001  2.165397e+017  3.015892e+009 
2.779414e-001  9.691903e+016  8.745448e+008 
4.154524e-001  4.337868e+016  2.491163e+008 
6.209968e-001  1.941520e+016  6.888216e+007 
9.282339e-001  8.689730e+015  1.806920e+007 
1.387476e+000  3.889291e+015  4.266368e+006 
2.073928e+000  1.740742e+015  7.654124e+005 
3.096900e+000  7.806697e+014  6.945101e+002 


==> Lgamma_flux.txt <==
101.2	        9.93278E33	3.60236E-14	3.68933E-10
116.8754	7.52693E33	2.72982E-14	3.72889E-10
134.9789	5.70507E33	2.06908E-14	3.76972E-10
155.8866	4.32502E33	1.56857E-14	3.81173E-10
180.0327	3.27933E33	1.18933E-14	3.85481E-10
207.919	        2.48677E33	9.01886E-15	3.89888E-10
240.1248	1.88593E33	6.83978E-15	3.94381E-10
277.3191	1.43033E33	5.18745E-15	3.98945E-10
320.2746	1.08481E33	3.93432E-15	4.03566E-10
369.8837	8.22725E32	2.98381E-15	4.08226E-10
427.1771	6.23908E32	2.26275E-15	4.12907E-10
493.345	        4.73076E32	1.71572E-15	4.17588E-10
569.762	        3.58643E32	1.3007E-15	4.22246E-10
658.0156	2.71828E32	9.85847E-16	4.26856E-10
759.9394	2.05967E32	7.46988E-16	4.31392E-10
877.6507	1.5601E32	5.65805E-16	4.35823E-10
1013.595	1.18121E32	4.28392E-16	4.40119E-10
1170.596	8.93908E31	3.24197E-16	4.44245E-10
1351.917	6.76121E31	2.45211E-16	4.48167E-10
1561.323	5.11079E31	1.85355E-16	4.51845E-10
1803.165	3.86058E31	1.40013E-16	4.55239E-10
2082.467	2.91396E31	1.05681E-16	4.58305E-10
2405.032	2.19758E31	7.97004E-17	4.61001E-10
2777.561	1.65577E31	6.00504E-17	4.63279E-10
3207.794	1.24626E31	4.51986E-17	4.65091E-10
3704.667	9.36986E30	3.3982E-17	4.66388E-10
4278.504	7.03603E30	2.55178E-17	4.67119E-10
4941.225	5.27653E30	1.91366E-17	4.67233E-10
5706.599	3.95138E30	1.43306E-17	4.6668E-10
6590.527	2.95447E30	1.07151E-17	4.6541E-10
7611.371	2.20541E30	7.99843E-18	4.63373E-10
8790.339	1.64332E30	5.9599E-18	4.60522E-10
10151.92	1.22216E30	4.43244E-18	4.56813E-10
11724.41	9.07067E29	3.28969E-18	4.52207E-10
13540.47	6.71737E29	2.43621E-18	4.46666E-10
15637.83	4.96298E29	1.79994E-18	4.40161E-10
18060.07	3.65763E29	1.32653E-18	4.32668E-10
20857.49	2.68845E29	9.75029E-19	4.24172E-10
24088.23	1.97048E29	7.14641E-19	4.14665E-10
27819.39	1.4399E29	5.22213E-19	4.0415E-10
32128.49	1.04882E29	3.80379E-19	3.92642E-10
37105.06	7.6136E28	2.76125E-19	3.80165E-10
42852.47	5.50694E28	1.99722E-19	3.66756E-10
49490.13	3.96793E28	1.43906E-19	3.52466E-10
57155.93	2.84741E28	1.03268E-19	3.37356E-10
66009.14	2.03452E28	7.37866E-20	3.21504E-10
76233.67	1.44705E28	5.24808E-20	3.04996E-10
88041.93	1.02423E28	3.71461E-20	2.87934E-10
101679.2	7.21225E27	2.61569E-20	2.70428E-10
117428.9	5.05087E27	1.83182E-20	2.52599E-10
135618.1	3.51668E27	1.27541E-20	2.34576E-10
156624.8	2.43337E27	8.8252E-21	2.16494E-10
180885.3	1.6727E27	6.06643E-21	1.9849E-10
208903.7	1.14173E27	4.14076E-21	1.80706E-10
241261.9	7.73455E26	2.80512E-21	1.63278E-10
278632.3	5.19746E26	1.88498E-21	1.46342E-10
321791.3	3.4623E26	1.25568E-21	1.30026E-10
371635.4	2.28482E26	8.28645E-22	1.14447E-10
429200.1	1.49249E26	5.41286E-22	9.97117E-11
495681.3	9.64149E25	3.49671E-22	8.59142E-11
572460.1	6.15311E25	2.23157E-22	7.31309E-11
661131.7	3.87463E25	1.40522E-22	6.14217E-11
763538.2	2.40394E25	8.71844E-23	5.08277E-11
881806.9	1.467E25	5.32043E-23	4.13708E-11
1.01839E6	8.78753E24	3.18701E-23	3.30533E-11
1.17614E6	5.15417E24	1.86928E-23	2.58578E-11
1.35832E6	2.95119E24	1.07032E-23	1.97477E-11
1.56872E6	1.64349E24	5.96051E-24	1.46681E-11
1.8117E6	8.86029E23	3.21339E-24	1.05472E-11
2.09233E6	4.59688E23	1.66717E-24	7.2986E-12
2.41642E6	2.27761E23	8.26028E-25	4.82325E-12
2.79072E6	1.06677E23	3.86888E-25	3.01312E-12
3.22298E6	4.65809E22	1.68937E-25	1.75485E-12
3.72221E6	1.8595E22	6.74392E-26	9.3436E-13
4.29877E6	6.59373E21	2.39137E-26	4.4191E-13
4.96463E6	1.98585E21	7.20217E-27	1.77515E-13
5.73362E6	4.71117E20	1.70862E-27	5.61698E-14
6.62174E6	7.64145E19	2.77135E-28	1.21517E-14
7.64742E6	6.16231E18	2.23491E-29	1.30704E-15
8.83197E6	8.92774E16	3.23786E-31	2.52564E-17
1.0199E7	0.00835	        3.02751E-50	3.1492E-36

==> Lgamma_xi.txt <==
z=1.000000e+008 cm, 
     E (GeV)     Igamma_ xi=2       Igamma_ xi=6        Igamma_ xi=10
 1.012000e+002   2.187141e+034      2.510321e+033       8.948200e+032 
 1.603912e+002   8.989622e+033      1.037282e+033       3.699849e+032 
 2.542029e+002   3.697121e+033      4.296094e+032       1.533799e+032 
 4.028845e+002   1.519015e+033      1.781703e+032       6.369173e+031 
 6.385288e+002   6.223369e+032      7.391213e+031       2.646585e+031 
 1.012000e+003   2.536934e+032      3.063329e+031       1.099285e+031 
 1.603912e+003   1.026424e+032      1.266653e+031       4.558772e+030 
 2.542029e+003   4.109952e+031      5.216457e+030       1.884963e+030 
 4.028845e+003   1.623423e+031      2.135374e+030       7.757923e+029 
 6.385288e+003   6.302650e+030      8.667828e+029       3.171621e+029 
 1.012000e+004   2.395146e+030      3.478833e+029       1.284757e+029 
 1.603912e+004   8.869027e+029      1.375716e+029       5.140747e+028 
 2.542029e+004   3.183900e+029      5.337596e+028       2.024110e+028 
 4.028845e+004   1.101937e+029      2.021181e+028       7.804657e+027 
 6.385288e+004   3.654055e+028      7.421184e+027       2.929059e+027 
 1.012000e+005   1.152810e+028      2.620442e+027       1.061540e+027 
 1.603912e+005   3.431273e+027      8.804629e+026       3.676992e+026 
 2.542029e+005   9.531232e+026      2.775885e+026       1.200506e+026 
 4.028845e+005   2.432975e+026      8.055545e+025       3.623708e+025 
 6.385288e+005   5.572783e+025      2.092788e+025       9.831468e+024 
 1.012000e+006   1.101109e+025      4.662832e+024       2.295051e+024 
 1.603912e+006   1.749991e+024      8.287019e+023       4.282837e+023 
 2.542029e+006   1.950783e+023      1.023213e+023       5.557205e+022 
 4.028845e+006   1.110055e+022      6.389526e+021       3.645043e+021 
 6.385288e+006   1.132468e+020      7.102943e+019       4.249982e+019 
 9.999000e+006   1.072850e-002      7.361254e-003       4.614585e-003



==> Lgammas.txt <==
 LMC X-1: z=1.00e+008 cm, xi_op=3.0 degrees, Ep_max=1.02e+007 GeV 
     E (GeV)       Qgamma        Igamma 
 1.012000e+002  2.033197e+012  9.932780e+033 
 1.168754e+002  1.539584e+012  7.526926e+033 
 1.349789e+002  1.165995e+012  5.705073e+033 
 1.558866e+002  8.831677e+011  4.325021e+033 
 1.800327e+002  6.689985e+011  3.279328e+033 
 2.079190e+002  5.067847e+011  2.486772e+033 
 2.401248e+002  3.839000e+011  1.885932e+033 
 2.773191e+002  2.907952e+011  1.430335e+033 
 3.202746e+002  2.202460e+011  1.084810e+033 
 3.698837e+002  1.667848e+011  8.227250e+032 
 4.271771e+002  1.262719e+011  6.239083e+032 
 4.933450e+002  9.557243e+010  4.730760e+032 
 5.697620e+002  7.231125e+010  3.586435e+032 
 6.580156e+002  5.468866e+010  2.718276e+032 
 7.599394e+002  4.134055e+010  2.059672e+032 
 8.776507e+002  3.123280e+010  1.560095e+032 
 1.013595e+003  2.358131e+010  1.181205e+032 
 1.170596e+003  1.779149e+010  8.939082e+031 
 1.351917e+003  1.341243e+010  6.761205e+031 
 1.561323e+003  1.010220e+010  5.110791e+031 
 1.803165e+003  7.601463e+009  3.860578e+031 
 2.082467e+003  5.713606e+009  2.913956e+031 
 2.405032e+003  4.289550e+009  2.197579e+031 
 2.777561e+003  3.216299e+009  1.655769e+031 
 3.207794e+003  2.408226e+009  1.246262e+031 
 3.704667e+003  1.800466e+009  9.369858e+030 
 4.278504e+003  1.343905e+009  7.036029e+030 
 4.941225e+003  1.001370e+009  5.276532e+030 
 5.706599e+003  7.447456e+008  3.951381e+030 
 6.590527e+003  5.527775e+008  2.954469e+030 
 7.611371e+003  4.094133e+008  2.205408e+030 
 8.790339e+003  3.025381e+008  1.643325e+030 
 1.015192e+004  2.230180e+008  1.222156e+030 
 1.172441e+004  1.639735e+008  9.070666e+029 
 1.354047e+004  1.202295e+008  6.717373e+029 
 1.563783e+004  8.789815e+007  4.962979e+029 
 1.806007e+004  6.406246e+007  3.657634e+029 
 2.085749e+004  4.653763e+007  2.688448e+029 
 2.408823e+004  3.368996e+007  1.970479e+029 
 2.781939e+004  2.430009e+007  1.439899e+029 
 3.212849e+004  1.745980e+007  1.048819e+029 
 3.710506e+004  1.249406e+007  7.613602e+028 
 4.285247e+004  8.902410e+006  5.506936e+028 
 4.949013e+004  6.314716e+006  3.967929e+028 
 5.715593e+004  4.458013e+006  2.847412e+028 
 6.600914e+004  3.131594e+006  2.034520e+028 
 7.623367e+004  2.188350e+006  1.447054e+028 
 8.804193e+004  1.520833e+006  1.024230e+028 
 1.016792e+005  1.050848e+006  7.212254e+027 
 1.174289e+005  7.217145e+005  5.050867e+027 
 1.356181e+005  4.925208e+005  3.516678e+027 
 1.566248e+005  3.338670e+005  2.433373e+027 
 1.808853e+005  2.247280e+005  1.672697e+027 
 2.089037e+005  1.501434e+005  1.141733e+027 
 2.412619e+005  9.952527e+004  7.734554e+026 
 2.786323e+005  6.542291e+004  5.197461e+026 
 3.217913e+005  4.262454e+004  3.462299e+026 
 3.716354e+005  2.750765e+004  2.284823e+026 
 4.292001e+005  1.757117e+004  1.492488e+026 
 4.956813e+005  1.110043e+004  9.641488e+025 
 5.724601e+005  6.928628e+003  6.153111e+025 
 6.611317e+005  4.267971e+003  3.874627e+025 
 7.635382e+005  2.590991e+003  2.403936e+025 
 8.818069e+005  1.547624e+003  1.467004e+025 
 1.018395e+006  9.077290e+002  8.787534e+024 
 1.176140e+006  5.215388e+002  5.154165e+024 
 1.358319e+006  2.926611e+002  2.951190e+024 
 1.568717e+006  1.598043e+002  1.643493e+024 
 1.811704e+006  8.451656e+001  8.860288e+023 
 2.092329e+006  4.303835e+001  4.596884e+023 
 2.416422e+006  2.094077e+001  2.277607e+023 
 2.790715e+006  9.636594e+000  1.066767e+023 
 3.222984e+006  4.136283e+000  4.658093e+022 
 3.722211e+006  1.623826e+000  1.859502e+022 
 4.298765e+006  5.664804e-001  6.593726e+021 
 4.964625e+006  1.679004e-001  1.985854e+021 
 5.733624e+006  3.920824e-002  4.711166e+020 
 6.621737e+006  6.260225e-003  7.641447e+019 
 7.647415e+006  4.968275e-004  6.162309e+018 
 8.831967e+006  7.076262e-006  8.927741e+016 
 1.019900e+007  6.482380e-025  8.347747e-003 


==> Lmuons.txt <==
 LMC X-1: z=1.00e+008 cm, xi_op=3.0 degrees, Ep_max=1.02e+007 GeV 
    E (GeV)       Nmuon_pp       Nmuon0_pp      Nmuon_pg       Nmuon0_pg       Nmuon         Nmuon_0  
1.200000e+000  1.898987e+009  4.441926e+007  0.000000e+000  6.953058e-310  1.898987e+009  4.441926e+007 
1.788203e+000  1.265681e+009  4.431207e+007  0.000000e+000  6.953058e-310  1.265681e+009  4.431207e+007 
2.664724e+000  8.407980e+008  4.415294e+007  0.000000e+000  6.953058e-310  8.407980e+008  4.415294e+007 
3.970888e+000  5.558330e+008  4.391713e+007  0.000000e+000  6.953058e-310  5.558330e+008  4.391713e+007 
5.917294e+000  3.648374e+008  4.356864e+007  0.000000e+000  6.953058e-310  3.648374e+008  4.356864e+007 
8.817767e+000  2.370077e+008  4.305570e+007  0.000000e+000  6.953058e-310  2.370077e+008  4.305570e+007 
1.080000e+001  1.893274e+008  4.270946e+007  0.000000e+000  6.952133e-310  1.893274e+008  4.270946e+007 
2.099663e+001  8.742580e+007  4.098226e+007  0.000000e+000  6.952133e-310  8.742580e+007  4.098226e+007 
4.082022e+001  3.716777e+007  3.786617e+007  0.000000e+000  6.952133e-310  3.716777e+007  3.786617e+007 
7.935990e+001  1.394199e+007  3.260737e+007  0.000000e+000  6.952133e-310  1.394199e+007  3.260737e+007 
1.542861e+002  4.410359e+006  2.473981e+007  0.000000e+000  6.952133e-310  4.410359e+006  2.473981e+007 
2.999526e+002  1.124455e+006  1.515631e+007  0.000000e+000  6.952133e-310  1.124455e+006  1.515631e+007 
5.831476e+002  2.189466e+005  6.695556e+006  0.000000e+000  6.952133e-310  2.189466e+005  6.695556e+006 
1.133716e+003  3.053173e+004  1.925727e+006  0.000000e+000  6.952133e-310  3.053173e+004  1.925727e+006 
2.204094e+003  2.941524e+003  3.553044e+005  0.000000e+000  6.952133e-310  2.941524e+003  3.553044e+005 
4.285050e+003  2.074479e+002  4.828790e+004  0.000000e+000  6.952133e-310  2.074479e+002  4.828790e+004 
8.330703e+003  1.204706e+001  5.781211e+003  0.000000e+000  6.952133e-310  1.204706e+001  5.781211e+003 
1.619599e+004  6.012212e-001  6.123976e+002  0.000000e+000  6.952133e-310  6.012212e-001  6.123976e+002 
3.148714e+004  2.495812e-002  5.174804e+001  0.000000e+000  6.952133e-310  2.495812e-002  5.174804e+001 
6.121516e+004  8.342713e-004  3.170627e+000  0.000000e+000  6.952133e-310  8.342713e-004  3.170627e+000 
1.190104e+005  2.388382e-005  1.715929e-001  0.000000e+000  6.952133e-310  2.388382e-005  1.715929e-001 
2.313719e+005  6.866516e-007  1.317927e-002  0.000000e+000  6.952133e-310  6.866516e-007  1.317927e-002 
4.498175e+005  1.611235e-008  7.836695e-004  0.000000e+000  6.952133e-310  1.611235e-008  7.836695e-004 
8.745047e+005  2.168140e-010  2.429797e-005  0.000000e+000  6.952133e-310  2.168140e-010  2.429797e-005 
1.700153e+006  1.473004e-012  3.921390e-007  0.000000e+000  6.952133e-310  1.473004e-012  3.921390e-007 
3.305322e+006  3.283572e-015  2.384745e-009  0.000000e+000  6.952133e-310  3.283572e-015  2.384745e-009 
6.425982e+006  2.676042e-019  8.173611e-013  0.000000e+000  6.952133e-310  2.676042e-019  8.173611e-013 
1.249296e+007  4.291996e-023  -5.237291e-016  0.000000e+000  6.952133e-310  4.291996e-023  -5.237291e-016 
2.428796e+007  6.569203e-019  -3.398233e-012  0.000000e+000  6.952133e-310  6.569203e-019  -3.398233e-012 
4.721901e+007  1.034834e-017  -5.867665e-011  0.000000e+000  6.952133e-310  1.034834e-017  -5.867665e-011 


==> Lneutrino_flux.txt <==
								 AMANDA	       ANTARES	       IceCube		KM3Net		
1.2	        1.27673E31	4.63036E-17	6.66772E-17       1E-7		1E-8	        7E-10		4E-10
2.33296	        1.27333E31	4.61802E-17	2.51345E-16       1E-7		1E-8		7E-10		4E-10
4.53558	        1.26675E31	4.59417E-17	9.45088E-16       1E-7		1E-8		7E-10		4E-10
8.81777	        1.25408E31	4.54823E-17	3.53639E-15       1E-7		1E-8		7E-10		4E-10
17.1429	        1.22992E31	4.4606E-17	1.31088E-14       1E-7		1E-8		7E-10		4E-10
33.32807	1.18463E31	4.29633E-17	4.77219E-14       1E-7		1E-8		7E-10		4E-10
64.79418	1.10251E31	3.99853E-17	1.6787E-13        1E-7		1E-8		7E-10		4E-10
125.9684	9.62656E30	3.4913E-17	5.54001E-13       1E-7		1E-8		7E-10		4E-10
244.8993	7.49839E30	2.71947E-17	1.63102E-12       1E-7		1E-8		7E-10		4E-10
476.1166	4.82505E30	1.74992E-17	3.96683E-12	  1E-7		1E-8		7E-10		4E-10
925.6336	2.3309E30	8.45355E-18	7.24298E-12	  1E-7		1E-8		7E-10		4E-10
1799.554	7.79853E29	2.82832E-18	9.15922E-12	  1E-7		1E-8		7E-10		4E-10
3498.571	1.78064E29	6.4579E-19	7.90447E-12	  1E-7		1E-8		7E-10		4E-10
6801.685	2.98632E28	1.08306E-19	5.01055E-12	  1E-7		1E-8		7E-10		4E-10
13223.37	4.08162E27	1.48029E-20	2.5884E-12	  1E-7		1E-8		7E-10		4E-10
25707.99	4.73428E26	1.717E-21	1.13477E-12	  1E-7		1E-8		7E-10		4E-10
49979.73	4.54045E25	1.6467E-22	4.11341E-13	  1E-7		1E-8		7E-10		4E-10
97167.19	3.44159E24	1.24817E-23	1.17846E-13	  1E-7		1E-8		7E-10		4E-10
188905.9	1.99628E23	7.23997E-25	2.58362E-14	  1E-7		1E-8		7E-10		4E-10
367258	        8.79452E21	3.18954E-26	4.302E-15	  1E-7		1E-8		7E-10		4E-10
713998	        2.88908E20	1.04779E-27	5.34157E-16	  1E-7		1E-8		7E-10		4E-10
1.38811E6	6.32448E18	2.29372E-29	4.41964E-17	  1E-7		1E-8		7E-10		4E-10
2.69866E6	6.54944E16	2.37531E-31	1.72988E-18	  1E-7		1E-8		7E-10		4E-10
5.24656E6	1.00448E14	3.64298E-34	1.00278E-20	  1E-7		1E-8		7E-10		4E-10
1.0199E7	3.53428E-14	1.28179E-61	1.33331E-47	  1E-7		1E-8		7E-10		4E-10

==> Lneutrinos.txt <==
 LMC X-1: z=1.00e+008 cm, xi_op=3.0 degrees, Ep_max=1.02e+007 GeV      pp-ineraction 
    E (GeV)      Qneutr_pi     Qneutr_mu     Qneutrino    Ineutr_pion   Ineutr_muon    Ineutrino 
 1.200000e+000 1.065556e+009 0.000000e+000 1.065556e+009 1.276729e+031 2.093518e-317 0.000000e+000 
 2.332959e+000 1.062440e+009 0.000000e+000 1.062440e+009 1.273328e+031 2.093518e-317 0.000000e+000 
 4.535580e+000 1.056414e+009 0.000000e+000 1.056414e+009 1.266750e+031 2.093518e-317 0.000000e+000 
 8.817767e+000 1.044821e+009 0.000000e+000 1.044821e+009 1.254085e+031 2.093518e-317 0.000000e+000 
 1.714290e+001 1.022736e+009 0.000000e+000 1.022736e+009 1.229922e+031 2.093518e-317 0.000000e+000 
 3.332807e+001 9.814491e+008 0.000000e+000 9.814491e+008 1.184628e+031 2.093518e-317 0.000000e+000 
 6.479418e+001 9.069912e+008 0.000000e+000 9.069912e+008 1.102514e+031 2.093518e-317 0.000000e+000 
 1.259684e+002 7.814307e+008 0.000000e+000 7.814307e+008 9.626565e+030 2.093518e-317 0.000000e+000 
 2.448993e+002 5.938571e+008 0.000000e+000 5.938571e+008 7.498388e+030 2.093518e-317 0.000000e+000 
 4.761166e+002 3.658509e+008 0.000000e+000 3.658509e+008 4.825046e+030 2.093518e-317 0.000000e+000 
 9.256336e+002 1.645515e+008 0.000000e+000 1.645515e+008 2.330899e+030 2.093518e-317 0.000000e+000 
 1.799554e+003 4.959175e+007 0.000000e+000 4.959175e+007 7.798531e+029 2.093518e-317 0.000000e+000 
 3.498571e+003 9.939463e+006 0.000000e+000 9.939463e+006 1.780638e+029 2.093518e-317 0.000000e+000 
 6.801685e+003 1.458311e+006 0.000000e+000 1.458311e+006 2.986323e+028 2.093518e-317 0.000000e+000 
 1.322337e+004 1.778080e+005 0.000000e+000 1.778080e+005 4.081615e+027 2.093518e-317 0.000000e+000 
 2.570799e+004 1.879286e+004 0.000000e+000 1.879286e+004 4.734282e+026 2.093518e-317 0.000000e+000 
 4.997973e+004 1.651651e+003 0.000000e+000 1.651651e+003 4.540448e+025 2.093518e-317 0.000000e+000 
 9.716719e+004 1.132798e+002 0.000000e+000 1.132798e+002 3.441593e+024 2.093518e-317 0.000000e+000 
 1.889059e+005 5.790404e+000 0.000000e+000 5.790404e+000 1.996278e+023 2.093518e-317 0.000000e+000 
 3.672580e+005 2.184898e-001 0.000000e+000 2.184898e-001 8.794515e+021 2.093518e-317 0.000000e+000 
 7.139980e+005 6.054481e-003 0.000000e+000 6.054481e-003 2.889078e+020 2.093518e-317 0.000000e+000 
 1.388107e+006 1.120412e-004 0.000000e+000 1.120412e-004 6.324480e+018 2.093518e-317 0.000000e+000 
 2.698663e+006 9.910685e-007 0.000000e+000 9.910685e-007 6.549437e+016 2.093518e-317 0.000000e+000 
 5.246557e+006 1.309098e-009 0.000000e+000 1.309098e-009 1.004479e+014 2.093518e-317 0.000000e+000 
 1.019900e+007 3.863030e-037 0.000000e+000 3.863030e-037 3.534284e-014 2.093518e-317 0.000000e+000 


==> Lpions.txt <==
 LMC X-1: z=1.00e+008 cm, xi_op=3.0 degrees, Ep_max=1.02e+007 GeV 
   E (GeV)        Npion_pp      Npion_0_pp      Npion_pg       Npion_0_pg 
1.200000e+000  9.162800e+008  1.076829e+009  2.074997e-317  0.000000e+000 
2.332959e+000  4.624628e+008  7.335123e+008  2.074997e-317  0.000000e+000 
4.535580e+000  2.374672e+008  4.468115e+008  2.074997e-317  0.000000e+000 
8.817767e+000  1.223179e+008  2.532517e+008  2.074997e-317  0.000000e+000 
1.714290e+001  6.312797e+007  1.382965e+008  2.074997e-317  0.000000e+000 
3.332807e+001  3.275959e+007  7.464700e+007  2.074997e-317  0.000000e+000 
6.479418e+001  1.731184e+007  4.028956e+007  2.074997e-317  0.000000e+000 
1.259684e+002  9.707333e+006  2.178266e+007  2.074997e-317  0.000000e+000 
2.448993e+002  6.154654e+006  1.177464e+007  2.074997e-317  0.000000e+000 
4.761166e+002  4.436723e+006  6.342483e+006  2.074997e-317  0.000000e+000 
9.256336e+002  4.334815e+006  3.387807e+006  2.074997e-317  0.000000e+000 
1.799554e+003  2.245266e+006  1.781333e+006  2.074997e-317  0.000000e+000 
3.498571e+003  4.947188e+005  9.117162e+005  2.074997e-317  0.000000e+000 
6.801685e+003  7.359395e+004  4.463940e+005  2.074997e-317  0.000000e+000 
1.322337e+004  9.408607e+003  2.036742e+005  2.074997e-317  0.000000e+000 
2.570799e+004  1.096918e+003  8.347518e+004  2.074997e-317  0.000000e+000 
4.997973e+004  1.168479e+002  2.940142e+004  2.074997e-317  0.000000e+000 
9.716719e+004  1.120901e+001  8.540788e+003  2.074997e-317  0.000000e+000 
1.889059e+005  9.459681e-001  1.993494e+003  2.074997e-317  0.000000e+000 
3.672580e+005  6.784711e-002  3.693416e+002  2.074997e-317  0.000000e+000 
7.139980e+005  3.897890e-003  5.328919e+001  2.074997e-317  0.000000e+000 
1.388107e+006  1.588786e-004  5.593409e+000  2.074997e-317  0.000000e+000 
2.698663e+006  3.414695e-006  3.436890e-001  2.074997e-317  0.000000e+000 
5.246557e+006  1.431378e-008  5.539802e-003  2.074997e-317  0.000000e+000 
1.019900e+007  4.473735e-032  2.324106e-022  2.074997e-317  0.000000e+000 


==> Lprotons.txt <==
 z=1.000000e+008 cm 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  -2.639660e+017  5.902926e+014  0.000000e+000
1.901872e+000  1.898776e+017  3.962687e+014  2.289718e-026
3.014264e+000  1.620830e+017  2.569670e+014  3.023248e-026
4.777286e+000  8.372303e+016  1.569600e+014  3.114331e-026
7.571488e+000  3.686194e+016  8.827262e+013  3.104188e-026
1.200000e+001  1.527040e+016  4.512522e+013  3.086927e-026
1.901872e+001  6.176019e+015  2.098461e+013  3.077486e-026
3.014264e+001  2.474208e+015  9.032540e+012  3.078211e-026
4.777286e+001  9.874650e+014  3.703132e+012  3.089471e-026
7.571488e+001  3.935082e+014  1.485390e+012  3.111324e-026
1.200000e+002  1.567205e+014  5.919956e+011  3.143778e-026
1.901872e+002  6.240139e+013  2.356528e+011  3.186837e-026
3.014264e+002  2.484400e+013  9.378539e+010  3.240499e-026
4.777286e+002  9.890822e+012  3.732088e+010  3.304764e-026
7.571488e+002  3.937646e+012  1.484991e+010  3.379634e-026
1.200000e+003  1.567611e+012  5.908043e+009  3.465107e-026
1.901872e+003  6.240783e+011  2.350150e+009  3.561185e-026
3.014264e+003  2.484502e+011  9.346486e+008  3.667866e-026
4.777286e+003  9.890983e+010  3.715730e+008  3.785150e-026
7.571488e+003  3.937672e+010  1.476303e+008  3.913039e-026
1.200000e+004  1.567615e+010  5.859312e+007  4.051531e-026
1.901872e+004  6.240790e+009  2.321146e+007  4.200628e-026
3.014264e+004  2.484503e+009  9.164584e+006  4.360328e-026
4.777286e+004  9.890985e+008  3.597387e+006  4.530631e-026
7.571488e+004  3.937672e+008  1.398017e+006  4.711539e-026
1.200000e+005  1.567615e+008  5.343725e+005  4.903050e-026
1.901872e+005  6.240790e+007  1.990089e+005  5.105166e-026
3.014264e+005  2.484503e+007  7.133356e+004  5.317885e-026
4.777286e+005  9.890985e+006  2.427665e+004  5.541207e-026
7.571488e+005  3.937672e+006  7.743919e+003  5.775134e-026
1.200000e+006  1.567615e+006  2.290198e+003  6.019664e-026
1.901872e+006  6.240790e+005  6.207691e+002  6.274798e-026
3.014264e+006  2.484503e+005  1.507526e+002  6.540536e-026
4.777286e+006  9.890985e+004  3.062641e+001  6.816878e-026
7.571488e+006  3.937672e+004  3.770901e+000  7.103824e-026
9.999000e+006  2.257818e+004  6.896540e-004  7.282238e-026


==> Lprotons_z=3.txt <==
 LMC X-1: z=3.00e+008 cm, xi_op=3.0 degrees, Ep_max=1.03e+007 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  -9.758419e+015  3.078588e+011  0.000000e+000
1.788639e+000  6.443669e+015  4.633217e+011  2.060923e-026
2.666024e+000  6.754508e+015  6.509989e+011  2.937158e-026
3.973795e+000  4.148344e+015  8.365388e+011  3.102459e-026
5.923070e+000  2.135027e+015  9.572983e+011  3.112892e-026
8.828527e+000  1.019986e+015  9.509602e+011  3.097955e-026
1.315920e+001  4.715255e+014  8.041412e+011  3.084274e-026
1.961422e+001  2.147986e+014  5.744163e+011  3.077209e-026
2.923563e+001  9.720568e+013  3.497014e+011  3.077838e-026
4.357665e+001  4.385943e+013  1.863407e+011  3.086377e-026
6.495241e+001  1.976308e+013  9.046751e+010  3.102871e-026
9.681366e+001  8.899906e+012  4.175467e+010  3.127328e-026
1.443039e+002  4.006810e+012  1.889977e+010  3.159750e-026
2.150896e+002  1.803679e+012  8.513495e+009  3.200137e-026
3.205980e+002  8.118875e+011  3.832175e+009  3.248489e-026
4.778617e+002  3.654448e+011  1.724846e+009  3.304807e-026
7.122683e+002  1.644913e+011  7.763326e+008  3.369090e-026
1.061659e+003  7.403924e+010  3.494142e+008  3.441338e-026
1.582437e+003  3.332575e+010  1.572639e+008  3.521552e-026
2.358674e+003  1.500022e+010  7.078055e+007  3.609731e-026
3.515679e+003  6.751727e+009  3.185628e+007  3.705876e-026
5.240233e+003  3.039010e+009  1.433748e+007  3.809986e-026
7.810737e+003  1.367884e+009  6.452779e+006  3.922061e-026
1.164216e+004  6.156964e+008  2.904138e+006  4.042101e-026
1.735301e+004  2.771302e+008  1.307026e+006  4.170108e-026
2.586522e+004  1.247386e+008  5.882305e+005  4.306079e-026
3.855295e+004  5.614592e+007  2.647320e+005  4.450016e-026
5.746442e+004  2.527175e+007  1.191403e+005  4.601918e-026
8.565258e+004  1.137503e+007  5.361628e+004  4.761785e-026
1.276679e+005  5.119998e+006  2.412643e+004  4.929618e-026
1.902932e+005  2.304555e+006  1.085322e+004  5.105417e-026
2.836381e+005  1.037300e+006  4.877714e+003  5.289180e-026
4.227718e+005  4.668973e+005  2.186170e+003  5.480909e-026
6.301551e+005  2.101545e+005  9.727616e+002  5.680604e-026
9.392665e+005  9.459230e+004  4.256055e+002  5.888263e-026
1.400007e+006  4.257680e+004  1.799737e+002  6.103888e-026
2.086756e+006  1.916418e+004  7.165626e+001  6.327479e-026
3.110377e+006  8.625959e+003  2.588819e+001  6.559035e-026
4.636117e+006  3.882618e+003  7.981242e+000  6.798556e-026
6.910283e+006  1.747599e+003  1.769899e+000  7.046043e-026
1.029900e+007  7.867619e+002  1.841101e-004  7.301431e-026


==> Lprotons_z=4.5.txt <==
 LMC X-1: z=4.50e+008 cm, xi_op=3.0 degrees, Ep_max=1.04e+007 GeV 
     E (GeV)      Qproton       Nproton        Sigma_pp (cm-2) 
1.200000e+000  -2.889635e+015  2.349468e-003  0.000000e+000
1.789071e+000  1.908926e+015  3.009889e-001  2.061915e-026
2.667312e+000  1.999328e+015  2.937857e+001  2.937595e-026
3.976675e+000  1.227054e+015  2.034174e+003  3.102547e-026
5.928795e+000  6.311298e+014  9.091821e+004  3.112866e-026
8.839196e+000  3.013419e+014  2.381292e+006  3.097907e-026
1.317829e+001  1.392314e+014  3.378793e+007  3.084235e-026
1.964741e+001  6.339292e+013  2.493421e+008  3.077195e-026
2.929218e+001  2.867372e+013  9.652041e+008  3.077860e-026
4.367149e+001  1.293129e+013  2.071453e+009  3.086446e-026
6.510949e+001  5.824008e+012  2.689580e+009  3.102995e-026
9.707124e+001  2.621452e+012  2.335676e+009  3.127517e-026
1.447228e+002  1.179628e+012  1.499802e+009  3.160014e-026
2.157661e+002  5.307566e+011  7.859941e+008  3.200486e-026
3.216840e+002  2.387933e+011  3.697458e+008  3.248933e-026
4.795963e+002  1.074331e+011  1.675728e+008  3.305354e-026
7.150264e+002  4.833365e+010  7.543157e+007  3.369751e-026
1.066027e+003  2.174497e+010  3.393638e+007  3.442123e-026
1.589332e+003  9.782884e+009  1.526756e+007  3.522470e-026
2.369523e+003  4.401236e+009  6.868673e+006  3.610791e-026
3.532704e+003  1.980078e+009  3.090120e+006  3.707088e-026
5.266882e+003  8.908194e+008  1.390200e+006  3.811360e-026
7.852354e+003  4.007718e+008  6.254299e+005  3.923607e-026
1.170702e+004  1.803037e+008  2.813711e+005  4.043829e-026
1.745390e+004  8.111701e+007  1.265843e+005  4.172025e-026
2.602189e+004  3.649382e+007  5.694814e+004  4.308197e-026
3.879584e+004  1.641824e+007  2.561998e+004  4.452344e-026
5.784042e+004  7.386422e+006  1.152597e+004  4.604466e-026
8.623384e+004  3.323085e+006  5.185323e+003  4.764563e-026
1.285654e+005  1.495027e+006  2.332778e+003  4.932635e-026
1.916771e+005  6.725991e+005  1.049471e+003  5.108682e-026
2.857700e+005  3.025964e+005  4.721361e+002  5.292704e-026
4.260523e+005  1.361354e+005  2.124043e+002  5.484701e-026
6.351981e+005  6.124611e+004  9.555618e+001  5.684673e-026
9.470121e+005  2.755408e+004  4.298863e+001  5.892620e-026
1.411893e+006  1.239633e+004  1.933957e+001  6.108542e-026
2.104981e+006  5.577000e+003  8.699602e+000  6.332439e-026
3.138300e+006  2.509043e+003  3.905064e+000  6.564311e-026
4.678867e+006  1.128796e+003  1.707700e+000  6.804158e-026
6.975688e+006  5.078353e+002  6.157099e-001  7.051980e-026
1.039900e+007  2.285145e+002  1.101055e-004  7.307714e-026


==> St_muon.txt <==
 SS 433: z=1.28e+009 cm, xi_op=0.6 degrees, a=100, Ep_max=1.00e+007 GeV 
    E (GeV)       anttsyn         anttIC         anttad       anttmuon 
1.200000e+000  1.020524e+000  5.509397e-007  4.055472e+000  4.004373e+004 
2.585322e+000  2.198652e+000  9.896399e-007  4.055472e+000  1.858979e+004 
5.569907e+000  4.736852e+000  1.745543e-006  4.055472e+000  8.631749e+003 
1.200000e+001  1.020524e+001  3.028188e-006  4.055472e+000  4.009637e+003 
2.585322e+001  2.198652e+001  5.179832e-006  4.055472e+000  1.864243e+003 
5.569907e+001  4.736852e+001  8.771163e-006  4.055472e+000  8.684392e+002 
1.200000e+002  1.020524e+002  1.477188e-005  4.055472e+000  4.062280e+002 
2.585322e+002  2.198652e+002  2.487431e-005  4.055472e+000  1.916886e+002 
5.569907e+002  4.736852e+002  4.208538e-005  4.055472e+000  9.210823e+001 
1.200000e+003  1.020524e+003  7.185283e-005  4.055472e+000  4.588712e+001 
2.585322e+003  2.198652e+003  1.241182e-004  4.055472e+000  2.443318e+001 
5.569907e+003  4.736852e+003  2.171523e-004  4.055472e+000  1.447514e+001 
1.200000e+004  1.020524e+004  3.844826e-004  4.055472e+000  9.853026e+000 
2.585322e+004  2.198652e+004  6.872383e-004  4.055472e+000  7.707632e+000 
5.569907e+004  4.736852e+004  1.235319e-003  4.055472e+000  6.711828e+000 
1.200000e+005  1.020524e+005  2.221724e-003  4.055472e+000  6.249617e+000 
2.585322e+005  2.198652e+005  3.972747e-003  4.055472e+000  6.035078e+000 
5.569907e+005  4.736852e+005  7.004780e-003  4.055472e+000  5.935497e+000 
1.200000e+006  1.020524e+006  1.204098e-002  4.055472e+000  5.889276e+000 
2.585322e+006  2.198652e+006  1.981158e-002  4.055472e+000  5.867822e+000 
5.569907e+006  4.736852e+006  3.014958e-002  4.055472e+000  5.857864e+000 
9.990000e+006  8.495862e+006  3.785725e-002  4.055472e+000  5.854047e+000 


==> St_pion.txt <==
 SS 433: z=1.28e+009 cm, xi_op=0.6 degrees, a=100, Ep_max=1.00e+007 GeV 
   E (GeV)        anttsyn     antpionproton      anttad        anttpion       anttpi_g 
1.200000e+000  3.356456e-001  0.000000e+000  4.055472e+000  4.474365e+006  1.487573e-004 
2.585322e+000  7.231265e-001  4.114125e+000  4.055472e+000  2.076819e+006  3.156374e-004 
5.569907e+000  1.557929e+000  4.406818e+000  4.055472e+000  9.639773e+005  6.491947e-004 
1.200000e+001  3.356456e+000  4.368158e+000  4.055472e+000  4.474417e+005  1.294837e-003 
2.585322e+001  7.231265e+000  4.353836e+000  4.055472e+000  2.076872e+005  2.505116e-003 
5.569907e+001  1.557929e+001  4.380399e+000  4.055472e+000  9.640299e+004  4.702142e-003 
1.200000e+002  3.356456e+001  4.448606e+000  4.055472e+000  4.474944e+004  8.570416e-003 
2.585322e+002  7.231265e+001  4.558491e+000  4.055472e+000  2.077398e+004  1.519925e-002 
5.569907e+002  1.557929e+002  4.710057e+000  4.055472e+000  9.645563e+003  2.631157e-002 
1.200000e+003  3.356456e+002  4.903303e+000  4.055472e+000  4.480208e+003  4.464093e-002 
2.585322e+003  7.231265e+002  5.138229e+000  4.055472e+000  2.082663e+003  7.460610e-002 
5.569907e+003  1.557929e+003  5.414836e+000  4.055472e+000  9.698207e+002  1.235490e-001 
1.200000e+004  3.356456e+003  5.733123e+000  4.055472e+000  4.532851e+002  2.040422e-001 
2.585322e+004  7.231265e+003  6.093090e+000  4.055472e+000  2.135306e+002  3.384276e-001 
5.569907e+004  1.557929e+004  6.494738e+000  4.055472e+000  1.022464e+002  5.678490e-001 
1.200000e+005  3.356456e+004  6.938065e+000  4.055472e+000  5.059283e+001  9.706900e-001 
2.585322e+005  7.231265e+004  7.423073e+000  4.055472e+000  2.661737e+001  1.700316e+000 
5.569907e+005  1.557929e+005  7.949762e+000  4.055472e+000  1.548895e+001  3.065165e+000 
1.200000e+006  3.356456e+005  8.518131e+000  4.055472e+000  1.032360e+001  5.695899e+000 
2.585322e+006  7.231265e+005  9.128180e+000  4.055472e+000  7.926052e+000  1.090137e+001 
5.569907e+006  1.557929e+006  9.779909e+000  4.055472e+000  6.813210e+000  2.142446e+001 
9.990000e+006  2.794250e+006  1.030391e+001  4.055472e+000  6.386699e+000  3.633449e+001 


==> St_proton.txt <==
 SS 433: z=1.28e+009 cm, xi_op=0.6 degrees, a=100, Ep_max=1.00e+007 GeV 
    E (GeV)      anttsyn        antt_pp         anttad         anttpg 
1.200000e+000  1.643635e-004  0.000000e+000  4.055472e+000  1.945628e-005 
2.585322e+000  3.541104e-004  6.171187e+000  4.055472e+000  4.567576e-005 
5.569907e+000  7.629077e-004  6.610227e+000  4.055472e+000  1.022435e-004 
1.200000e+001  1.643635e-003  6.552237e+000  4.055472e+000  2.204740e-004 
2.585322e+001  3.541104e-003  6.530754e+000  4.055472e+000  4.602265e-004 
5.569907e+001  7.629077e-003  6.570599e+000  4.055472e+000  9.316626e-004 
1.200000e+002  1.643635e-002  6.672909e+000  4.055472e+000  1.829066e-003 
2.585322e+002  3.541104e-002  6.837737e+000  4.055472e+000  3.483595e-003 
5.569907e+002  7.629077e-002  7.065086e+000  4.055472e+000  6.438624e-003 
1.200000e+003  1.643635e-001  7.354955e+000  4.055472e+000  1.156693e-002 
2.585322e+003  3.541104e-001  7.707344e+000  4.055472e+000  2.024877e-002 
5.569907e+003  7.629077e-001  8.122254e+000  4.055472e+000  3.467073e-002 
1.200000e+004  1.643635e+000  8.599684e+000  4.055472e+000  5.832477e-002 
2.585322e+004  3.541104e+000  9.139635e+000  4.055472e+000  9.694064e-002 
5.569907e+004  7.629077e+000  9.742106e+000  4.055472e+000  1.601713e-001 
1.200000e+005  1.643635e+001  1.040710e+001  4.055472e+000  2.648733e-001 
2.585322e+005  3.541104e+001  1.113461e+001  4.055472e+000  4.415630e-001 
5.569907e+005  7.629077e+001  1.192464e+001  4.055472e+000  7.474598e-001 
1.200000e+006  1.643635e+002  1.277720e+001  4.055472e+000  1.293137e+000 
2.585322e+006  3.541104e+002  1.369227e+001  4.055472e+000  2.298167e+000 
5.569907e+006  7.629077e+002  1.466986e+001  4.055472e+000  4.208425e+000 
9.990000e+006  1.368326e+003  1.545587e+001  4.055472e+000  6.806126e+000 

